Multiloop calculations with parametric integration in critical dynamics: the four-loop analytic study of model A of $\phi^4$ theory

We perform an analytical four loop calculation of exponent $z$ in model A of critical dynamics in $d=4-2\varepsilon$ dimensions. This is the first time such a large order of perturbation theory has been calculated analytically for models of critical dynamics. To do this, we apply the modern method of parametrical integration with hyperlogaritms. We discuss in detail peculiarities of application of this method to critical dynamics, e.g. the problem of linear-irreducible diagrams already present in four loop (contrary to statics where the first linear-irreducible diagram appears in six loop).

==> Supplementary_4l_modelA.txt <==
# Supplementary materials for the paper "Multiloop calculations with parametric integration in critical dynamics: the four-loop analytic study of Model A of $\phi^4$ theory"
# by L. Ts. Adzhemyan, D. A. Davletbaeva, D. A. Evdokimov and M. V. Kompaniets.

# This file includes analytic expressions for reduced diagrams up to four loops in the n-component model A of critical dynamics.
# The notation of diagrams corresponds to the paper. Letters in their names denotes the static topology of the diagram.
# There is one two-loop diagram, two three-loop diagrams (of the same topology) and 14 four-loop diagrams (four different topologies A, B, C and D).
# For each topology we provide numeric estimations of the sum of corresponding diagrams up to 200 digits performed via Ginac.
# Each diagram in the sums is multiplied by a factor, which account for a symmetry factor and a factor from reduction procedure.

# This file can be loaded into Maple. For correct recognition of Hlog (Goncharov polylogarithm) HyperInt package must be installed.


#-------------------------------TWO LOOP-------------------------------
two_loop:= (3*ln(2)*(1/4)-3*ln(3)*(1/8))/E-11*ln(3)^2*(1/16)+(1/4)*ln(2)*ln(3)+3*ln(2)^2*(1/2)-3*ln(3)*(1/8)+(1/4)*Hlog(1, [0, 3])-(1/2)*Hlog(1, [0, 2])+(1/2)*Hlog(1, [3, 2])+3*ln(2)*(1/4)-(1/8)*zeta[2]+(-Hlog(1, [3, 2, 2])-3*Hlog(1, [3, 3, 2])*(1/2)+Hlog(1, [0, 2, 2])+(1/2)*Hlog(1, [0, 3, 1])-3*Hlog(1, [0, 3, 3])*(1/4)+3*Hlog(1, [3, 0, 1])*(1/4)-3*Hlog(1, [3, 0, 3])*(1/4)+3*Hlog(1, [0, 0, 2])*(1/2)+(1/2)*Hlog(1, [0, 0, 3])+(1/48)*(72*ln(2)+24)*Hlog(1, [3, 2])+(1/48)*(-72*ln(2)-24)*Hlog(1, [0, 2])+(1/48)*(36*ln(2)+12)*Hlog(1, [0, 3])+35*ln(2)^3*(1/12)+(1/48)*(12*ln(3)+72)*ln(2)^2+(1/48)*(18*Pi^2+6*ln(3)^2+12*ln(3)-84*zeta[2]+144)*ln(2)-35*ln(3)^3*(1/48)-11*ln(3)^2*(1/16)+(1/48)*(-9*Pi^2-12*zeta[2]-72)*ln(3)-(1/8)*zeta[2]+13*zeta[3]*(1/8))*E:

# two_loop_sum = ((2+n)/3)*(1/6)*two_loop
two_loop_sum := ((2+n)/3)*(E^(-1) * (0.017980129528236307964951187874614214468969356931110066031666605334330809420048779021131931198694080393502058310948969107812689765349108830813283727031429657078643273279585093950077523650213899189906506) + E^(0) * (0.041670207874277891641321515875890626488617722765372813788389582054332784448754140519002362943764021432866936641071433395661781856484235334272370858981707418728137314689558414501371410173883817600008150) + E^(1) * (0.12958203607851309053396739772338240957712022016470413461364558036646354208718003243101828326717698303852940544787422489213225079249675547917178079086282397278518729421969170202432636643668018863520666)):



#-------------------------------THREE LOOP-------------------------------
G1 := ((1/8)*ln(4/3))/E^2 + (Hlog(1, [3, 2])/6 - Hlog(1, [0, 2])/6 + Hlog(1, [0, 3])/24 + (2*ln(2)^2 - ln(3)^2)/3 + (3 + ln(3))*ln(2)/6 - ln(3)/4 - Zeta(2)/24)/E + (Hlog(1, [-2, -1, -2]) + ((-5*Pi^2 - 7*Zeta(2) - 48)*ln(3))/48 + ((10*Pi^2 + 40*ln(3)^2 + 20*ln(3) + 13*Zeta(2) + 96)*ln(2))/48 + ((20 + 9*ln(3))*ln(2)^2)/24 + ((4*ln(2) - 3*ln(3))*Hlog(1, [0, 2]))/8 + (3*(2*ln(2) - ln(3))*Hlog(1, [2, -2]))/8 + ((-6 - 19*ln(2) - 6*ln(3))*Hlog(1, [0, -2]))/24 + ((-6 - ln(2) - 24*ln(3))*Hlog(1, [-1, -2]))/24 + ((-4 - 3*ln(2) - 25*ln(3))*Hlog(1, [-2, -1]))/24 + (25*Hlog(1, [-2, -2, -1]))/24 - (5*Hlog(1, [-2, 0, -1]))/24 + (5*Hlog(1, [-2, 0, -2]))/8 - Hlog(1, [0, 0, -2])/8 + (5*Hlog(1, [0, -2, -2]))/8 - (5*ln(3)^2)/8 - Hlog(1, [-1, -1, -2])/8 - ((5*Hlog(1, [0, -2, -1]))/24 - Hlog(1, [-1, 0, -2]))/8 + (5*Hlog(1, [-1, -2, -2]))/8 + Hlog(1, [-2, -1, -1])/4 - (25*ln(3)^3)/48 + (ln(2)*Hlog(1, [-2, 2]))/4 - (5*Hlog(1, [-1, -2, -1]))/24 - Hlog(1, [0, -1, -2])/8 + Zeta(3)/3 + Zeta(2)/6 - ln(2)^3/48):

G3 := ((3*ln(3)^2)/8 - (37*ln(2)*ln(3))/24 + (25*ln(2)^2)/16 + Hlog(1, [0, 3])/24 - Hlog(1, [-3, -1])/24 - Hlog(1, [0, -3])/24 + Zeta(2)/48)/E + ((79*ln(2)^3)/48 - (5*Zeta(3))/16 - Zeta(2)/4 + (9*ln(3)^3)/8 + (15*Zeta(2)*ln(3))/16 - (9*Hlog(1, [0, -2, 1]))/4 - (9*Hlog(1, [-2, 0, 1]))/4 - (3*Hlog(1, [-2, 1, -1]))/2 - (3*Hlog(1, [-1, 2, -1]))/4 - (9*Hlog(1, [0, 0, -2]))/2 - (3*Hlog(1, [-1, -1, -2]))/8 + (3*Hlog(1, [-2, -1, -2]))/4 + (7*Hlog(1, [-2, 0, -1]))/4 + (3*Hlog(1, [-1, 0, -2]))/2 - (9*Hlog(1, [-1, 1, -2]))/8 - Hlog(1, [0, 0, 2])/4 + (3*Hlog(1, [0, 2, -1]))/8 - Hlog(1, [0, -1, 2])/4 - Hlog(1, [-1, 0, 2])/4 + (9*Hlog(1, [0, 1, -2]))/4 + ((-24*ln(2) + 11*ln(3))*Hlog(1, [-2, -1]))/8 + (3*(3*ln(2) - 2*ln(3))*Hlog(1, [-1, -2]))/4 + (3*(3*ln(2) - 2*ln(3))*Hlog(1, [2, -1]))/8 + (3*(-2*ln(2) + ln(3))*Hlog(1, [2, 4]))/2 + (3*(-8*ln(2) + 5*ln(3))*Hlog(1, [0, -2]))/4 + (3*(-3*ln(2) + ln(3))*Hlog(1, [0, 2]))/8 + ((-64*ln(3)^2 - 48*ln(3) - 7*Zeta(2))*ln(2))/16 + ((14 + 13*ln(3))*ln(2)^2)/4 + (3*ln(3)^2)/4 - (3*Hlog(1, [-2, 0, -2]))/4 + ((19*ln(2) - 10*ln(3))*Hlog(1, [0, 4]))/4 + (3*(2*ln(2) - ln(3))*Hlog(1, [2, -2]))/8 - Hlog(1, [-2, -1, -1])/4):


#three_loop_sum = ((2+n)*(8+n)/27)*((1/2)*G1 - (1/4)*G2)
three_loop_sum := ((2+n)*(8+n)/27)*(E^(-2)*(0.017980129528236307964951187874614214468969356931110066031666605334330809420048779021131931198694080393502058310948969107812689765349108830813283727031429657078643273279585093950077523650213899189906506) + E^(-1)*(0.068425931523563145980300024560410455063651894986248372896660731963370806620164291345317061800708475988569882657360425555343480151304969708625046409377148200315115962093505119929815962129957795056316022) + E^(0)*(0.27091940690427077620846156111436167736728262525942292552253736542616335380135134230906943945557287204304417327063080533488081275118838583405698352537291239640408221299912011423139441259854982199815056)):




#-------------------------------FOUR LOOP-------------------------------
A1 := (3*ln(2)*(1/32)-3*ln(3)*(1/64))/E^3+((1/16)*Hlog(1, [3, 2])-(1/16)*Hlog(1, [0, 2])+5*ln(2)^2*(1/16)+(1/32)*(3*(3+ln(3)))*ln(2)-21*ln(3)^2*(1/128)-9*ln(3)*(1/64)-(1/64)*Zeta(2))/E^2+((1/8)*Hlog(1, [3, 1, 2])+(1/16)*Hlog(1, [3, 2, 1])-3*Hlog(1, [3, 2, 2])*(1/8)-7*Hlog(1, [3, 3, 2])*(1/16)-(1/8)*Hlog(1, [0, 1, 2])+3*Hlog(1, [0, 1, 3])*(1/8)-(1/16)*Hlog(1, [0, 2, 1])+3*Hlog(1, [0, 2, 2])*(1/8)+(1/2)*Hlog(1, [0, 3, 1])-3*Hlog(1, [3, 0, 1])*(1/8)+3*Hlog(1, [3, 0, 3])*(1/8)+7*Hlog(1, [0, 0, 2])*(1/16)+(1/8)*Hlog(1, [0, 0, 3])+(1/16)*(3+5*ln(2))*Hlog(1, [3, 2])+(1/16)*(-3-5*ln(2))*Hlog(1, [0, 2])+(1/8)*(-2-3*ln(2))*Hlog(1, [0, 3])+33*ln(2)^3*(1/32)+(1/32)*(34-ln(3))*ln(2)^2+(1/64)*(7*Pi^2+17*ln(3)^2+2*ln(3)-56*Zeta(2)+78)*ln(2)-115*ln(3)^3*(1/384)-47*ln(3)^2*(1/128)+(1/128)*(-7*Pi^2+76*Zeta(2)-78)*ln(3)-11*Zeta(2)*(1/64)-3*Zeta(3)*(1/16))/E:

A4 := (9*(2*ln(2)-ln(3))^2*(1/64))/E^2+(27*ln(3)^2*(1/64)+3*Hlog(1, [3, 0, 3])*(1/8)-9*Hlog(1, [2, 0, 2])*(1/16)+3*Hlog(1, [2, -1, 2])*(1/4)-7*Hlog(1, [2, -1, 1])*(1/16)-3*Hlog(1, [3, 2, 3])*(1/8)+5*Hlog(1, [0, -1, 2])*(1/16)+5*Hlog(1, [-1, 0, 2])*(1/16)-37*Hlog(1, [0, 0, 2])*(1/16)+5*ln(3)^3*(1/16)+(1/2)*Hlog(1, [0, 1, 2])-3*Hlog(1, [0, 0, 3])-7*Hlog(1, [3, 1, 2])*(1/8)-9*Hlog(1, [0, 2, 1])*(1/8)+(1/16)*Hlog(1, [0, 2, 2])+(1/4)*(3*(2*ln(2)-ln(3)))*Hlog(1, [3, 2])+(1/8)*Hlog(1, [3, 2, 2])+(1/32)*(9*(-2*ln(3)^2-6*ln(3)+5*Zeta(2)))*ln(2)+(1/32)*(-46*ln(2)+21*ln(3))*Hlog(1, [0, 2])+(1/32)*(3*(20*ln(2)-13*ln(3)))*Hlog(1, [0, 3])+(1/16)*(15*(ln(3)-2*ln(2)))*Hlog(1, [0, -3])+(1/32)*(3*(-4*ln(2)+3*ln(3)))*Hlog(1, [2, 3])+(1/16)*(3*(-3*ln(2)+2*ln(3)))*Hlog(1, [2, -1])+(1/4)*(-4*ln(2)+3*ln(3))*Hlog(1, [-1, 2])+(1/64)*(-59*ln(3)+124)*ln(2)^2+(1/16)*(9*(2*ln(2)-ln(3)))*Hlog(1, [-1, -3])-(1/8)*ln(2)*Hlog(1, [-3, -1])+3*Hlog(1, [2, 2, 3])*(1/16)+9*Hlog(1, [2, 0, 3])*(1/16)+3*Hlog(1, [-1, 2, -1])*(1/8)+3*Hlog(1, [-1, 1, 2])*(1/8)+3*Hlog(1, [0, 1, 3])*(1/2)-7*Zeta(2)*ln(3)*(1/4)-(1/8)*Zeta(2)+45*ln(2)^3*(1/32)-25*Zeta(3)*(1/64)+3*Hlog(1, [-1, 2, 1])*(1/8)-5*Hlog(1, [2, 0, 1])*(1/16)-3*Hlog(1, [2, 1, 3])*(1/4)-3*Hlog(1, [3, 0, 1])*(1/2)+3*Hlog(1, [3, 0, 2])*(1/4)-3*Hlog(1, [0, 2, -1])*(1/16)-3*Hlog(1, [0, 3, 1])*(1/2))/E:

A6 := (27*(2*ln(2)-ln(3))^3*(1/64))/E:

# A_sum = ((n^2+6*n+20)*(2+n)/81)*((3/8)*A1 - (3/8)*A4 + (1/8)*A6)
A_sum := ((n^2+6*n+20)*(2+n)/81)*(E^(-3) * (0.0050569114298164616151425215897352478193976316368747060714062327502805401493887190996933556496327101106724538999543975615723189965044368586662360482275895910533684206098833076734593035266226591471612050) + E^(-2) * (0.026769840517363612589797087475136642273380456402003605876387091776614983097630311860771432684964886715576733064463898732350831437972854273337484301186040651159964108921158325882010769586696436019175452) + E^(-1) * (0.12804276592349005487596081589743486934175640981708770463891318226836526694516215593914898079356949888380446622799225733358653889415189348296600657749798542912784773514016154624675041960573499484243625)):


B1 := (-3*ln(2)*(1/128)+3*ln(3)*(1/256))/E^2+(-(1/64)*Hlog(1, [3, 2])+(1/64)*Hlog(1, [0, 2])-5*ln(2)^2*(1/64)+(1/256)*(-33-6*ln(3))*ln(2)+21*ln(3)^2*(1/512)+33*ln(3)*(1/512)+(1/1536)*Pi^2)/E:

B5 := (-(1/128)*ln(2)+(1/256)*ln(3))/E^2+((1/256)*Hlog(1, [-2, -1])+(1/128)*Hlog(1, [-1, -2])+(1/256)*Hlog(1, [0, -2])-9*ln(2)^2*(1/512)+(1/512)*(-6*ln(3)-6)*ln(2)+7*ln(3)^2*(1/512)+3*ln(3)*(1/512)-(1/1024)*Pi^2)/E:

B6 := (3*(2*ln(2)-ln(3))^2*(1/128))/E^2+((1/32)*Hlog(1, [0, 3/2])+(1/64)*Hlog(1, [9/4, 3/2])+(1/256)*Pi^2+(1/1536)*(47*Pi^2+174*ln(2)^2-168*ln(2)+24*ln(5)+1368)*ln(3)+(1/128)*(Pi^2+25)*ln(5)+(1/64)*(-3+4*ln(2)-2*ln(3))*Hlog(1, [3, 2])+(1/64)*(-3+2*ln(2)-ln(3))*Hlog(1, [0, 3])+(1/32)*(-2*ln(2)+ln(3))*Hlog(1, [0, 2])+(1/128)*(-37*ln(2)+6*ln(5))*ln(3)^2+15*ln(2)^2*(1/128)+11*ln(2)^3*(1/128)+3*Hlog(1, [9/4, 0, 1])*(1/64)-3*Hlog(1, [9/4, 3/2, 1])*(1/32)+3*Hlog(1, [3, 2, 1])*(1/16)+3*Hlog(1, [0, 9/4])*(1/64)-3*Hlog(1, [0, 0, 4])*(1/16)+3*Hlog(1, [4, 2])*(1/64)+3*Hlog(1, [0, 3/2, 1])*(1/16)+3*Hlog(1, [0, 3, 2])*(1/16)-3*Hlog(1, [0, 4, 2])*(1/8)-3*Hlog(1, [4, 2, 1])*(1/8)+3*Hlog(1, [3, 0, 2])*(1/16)-3*Hlog(1, [9/4, 0, 3/2])*(1/32)+3*Hlog(1, [0, 0, 2])*(1/8)-3*Hlog(1, [4, 0, 2])*(1/8)-3*Hlog(1, [0, 9/4, 3/2])*(1/32)-3*Hlog(1, [0, 0, 9/4])*(1/64)+3*Hlog(1, [4, 0, 1])*(1/16)+(1/128)*(3*(-2*ln(2)+ln(3)))*Hlog(1, [-2, -1])+(1/128)*(3*(-2*ln(2)+ln(3)))*Hlog(1, [0, -2])+(1/768)*(5*(-7*Pi^2-288))*ln(2)+3*ln(3)^3*(1/32)+3*Zeta(3)*(1/64)+3*Hlog(1, [0, 0, 3/2])*(1/8)+3*Hlog(1, [0, 2, 1])*(1/16))/E:

# B_sum = ((2+n)^2/9)*(1/12)*(B1+B5+B6)
B_sum:= ((2+n)^2/9)*(E^(-2) * (-0.0002129435029121788167261347178109531830030035436208747723778348915806573999112350865604005938007361273405730277561307213700702294194390910845006779775442010034881372521942368896194113108658071091735523) + E^(-1) * (-0.0025151510231131275020487285343307379499660812600149026895289459151976289787732373407443383729342060985886406734666261944751781508053148108047894912562202242664974090492458312276751623656333519876785906)):


C1 := (3*ln(2)*(1/64)-3*ln(3)*(1/128))/E^3+(3*Hlog(1, [2, 3])*(1/64)+(1/16)*Hlog(1, [3, 2])-(1/64)*Hlog(1, [0, 2])+(1/64)*Hlog(1, [0, 3])+23*ln(2)^2*(1/128)+(1/64)*(12+ln(3))*ln(2)+(1/768)*Pi^2-23*ln(3)^2*(1/256)-3*ln(3)*(1/32))/E^2+(-15*Hlog(1, [3, 2, 3])*(1/32)+(1/64)*Pi^2+41*ln(2)^3*(1/96)+9*Hlog(1, [2, 3, 2])*(1/64)-5*Hlog(1, [2, 3, 1])*(1/64)-7*Hlog(1, [3, 3, 2])*(1/16)-23*ln(3)^2*(1/64)+(1/32)*(3*(2+5*ln(2)))*Hlog(1, [2, 3])+7*Hlog(1, [3, 0, 1])*(1/64)+93*Zeta(3)*(1/512)+(1/8)*Hlog(1, [0, 2, 2])-(1/8)*Hlog(1, [3, 2, 2])+(1/32)*Hlog(1, [2, 0, 1])+(1/64)*Hlog(1, [0, 1, 2])-(1/64)*Hlog(1, [3, 1, 2])+3*Hlog(1, [0, 3, 1])*(1/32)-11*Hlog(1, [0, 0, 2])*(1/64)-163*ln(3)^3*(1/768)-7*Hlog(1, [3, 0, 3])*(1/64)+3*Hlog(1, [0, 0, 3])*(1/32)+(1/64)*(38+3*ln(3))*ln(2)^2+(1/768)*(23*Pi^2+6*ln(3)^2+48*ln(3)+684)*ln(2)+(1/768)*(-29*Pi^2-342)*ln(3)+(1/64)*(8+29*ln(2))*Hlog(1, [3, 2])+(1/64)*(4+ln(2))*Hlog(1, [0, 2])+(1/64)*(4+7*ln(2))*Hlog(1, [0, 3])-3*Hlog(1, [2, 1, 3])*(1/64)-7*Hlog(1, [0, 3, 3])*(1/64)+(1/16)*Hlog(1, [3, 2, 1])-21*Hlog(1, [2, 3, 3])*(1/64)-9*Hlog(1, [2, 0, 2])*(1/64)-7*Hlog(1, [0, 2, 1])*(1/64))/E:

C8 := (19*ln(3)^2*(1/128)-39*ln(2)*ln(3)*(1/64)+39*ln(2)^2*(1/64)-(1/16)*Hlog(1, [0, 4])-(1/16)*Hlog(1, [4, 2])-(1/64)*Hlog(1, [-1, -2])+(1/32)*Hlog(1, [0, -2])+(1/16)*Hlog(1, [0, 2])-3*Hlog(1, [0, 3])*(1/64)+(1/32)*Hlog(1, [0, -3])+(1/32)*Hlog(1, [-3, -1])-(1/128)*Zeta(2))/E^2+((1/8)*(2*ln(2)-ln(3))*Hlog(1, [3, 2])+(1/8)*(-2-3*ln(3))*Hlog(1, [4, 2])+(1/8)*(-2-3*ln(3))*Hlog(1, [0, 4])+(1/64)*(38-83*ln(2))*ln(3)^2+(1/4)*Hlog(1, [2, 0, 2])+(1/128)*(3*(-31*ln(2)^2-104*ln(2)+9*Zeta(2)))*ln(3)+(1/32)*(8+2*ln(2)+9*ln(3))*Hlog(1, [0, 2])+(1/16)*(-3-ln(3)-7*ln(2))*Hlog(1, [0, 3])-3*Hlog(1, [-1, -3, 3])*(1/8)-(1/8)*Hlog(1, [0, 4, -2])+(1/64)*(-2*ln(3)-9*ln(2))*Hlog(1, [-2, -1])+(1/16)*(-3*ln(3)+4*ln(2))*Hlog(1, [2, -2])+(1/8)*Hlog(1, [-1, -3, -1])-(1/32)*Hlog(1, [0, -3, -1])+(1/32)*(2*ln(2)-ln(3))*Hlog(1, [2, -1])-7*Hlog(1, [0, 1, 2])*(1/16)-5*Hlog(1, [-3, -3, -1])*(1/32)-(1/4)*Hlog(1, [2, 1, -2])+(1/4)*Hlog(1, [2, 4, -2])+(1/2)*Hlog(1, [2, 4, 1])+3*Hlog(1, [-3, 1, -1])*(1/32)+(1/8)*Hlog(1, [4, -2, -1])+(1/16)*Hlog(1, [-1, 1, 2])+5*Hlog(1, [-3, -1, 1])*(1/32)+(1/2)*Hlog(1, [0, 2, 4])+491*ln(2)^3*(1/192)-5*Hlog(1, [-3, -1, -1])*(1/32)+(1/16)*Hlog(1, [-1, 2, 1])-5*Hlog(1, [0, -3, -3])*(1/32)+(1/4)*Hlog(1, [0, 1, -2])-17*Hlog(1, [0, 0, -3])*(1/32)-3*Hlog(1, [0, 2, 1])*(1/32)+(1/4)*Hlog(1, [-3, 1, 2])-(1/32)*Hlog(1, [-1, -2, -1])+3*Hlog(1, [-1, 0, -3])*(1/8)+3*Hlog(1, [-1, 0, 3])*(1/8)-3*Hlog(1, [0, 0, 2])*(1/8)+(1/64)*(3*(2*ln(2)-ln(3)))*Hlog(1, [0, -1/2])+(1/64)*(3*(ln(3)-2*ln(2)))*Hlog(1, [-1, -1/2])+(1/64)*Hlog(1, [-2, 0, -2])+(1/16)*Hlog(1, [-2, -1, 1])-39*Hlog(1, [0, 4, 1])*(1/32)+3*Hlog(1, [0, -1, -3])*(1/8)+3*Hlog(1, [0, 4, 2])*(1/16)+(1/64)*Hlog(1, [0, -2, -1])-(1/16)*Hlog(1, [-3, -1, 2])+21*Hlog(1, [0, 3, 3])*(1/64)+43*ln(2)^2*(1/16)+(1/32)*Hlog(1, [4, 2, -1])+(1/32)*(4+ln(3)+6*ln(2))*Hlog(1, [-3, -1])+(1/8)*Hlog(1, [4, 1, 2])+(1/64)*(-4-13*ln(3)-2*ln(2))*Hlog(1, [-1, -2])-(1/2)*Hlog(1, [0, 0, 3])+(1/32)*Hlog(1, [-2, 0, -1])+(1/32)*(4+ln(3)+6*ln(2))*Hlog(1, [0, -3])+(1/64)*Hlog(1, [-2, -2, -1])-(1/8)*Hlog(1, [4, 0, -1])+(1/16)*Hlog(1, [0, -2, 1])+(1/4)*Hlog(1, [2, 0, -2])+5*Hlog(1, [4, 0, 4])*(1/16)+3*Hlog(1, [-3, 0, 2])*(1/16)-(1/32)*Hlog(1, [0, -1, -2])+(1/8)*Hlog(1, [0, 3, 2])-(1/64)*Hlog(1, [-1, 0, -2])+65*ln(3)^3*(1/128)+9*Hlog(1, [0, 1, 3])*(1/64)-(1/4)*Hlog(1, [-3, 3, 2])+5*Hlog(1, [0, 4, 4])*(1/16)-3*Hlog(1, [4, 0, -2])*(1/16)-3*Hlog(1, [-3, 0, -1])*(1/32)+5*Hlog(1, [4, 4, 2])*(1/16)+7*Hlog(1, [-1, -2, -2])*(1/64)-13*Hlog(1, [0, -2, -2])*(1/64)-3*Hlog(1, [2, 0, 1])*(1/4)+(1/64)*Hlog(1, [-2, -1, -1])-33*Hlog(1, [0, -3, 1])*(1/32)+(1/64)*(8-22*ln(2)+33*ln(3))*Hlog(1, [0, -2])-3*Hlog(1, [-1, 1, 3])*(1/8)+179*ln(2)*Zeta(2)*(1/128)-5*Zeta(2)*(1/32)-5*Hlog(1, [-3, 0, -3])*(1/32)+5*Hlog(1, [4, 2, 2])*(1/16)-7*Hlog(1, [4, 2, 1])*(1/32)+(1/2)*Hlog(1, [2, 0, 4])-25*Hlog(1, [-3, 0, 1])*(1/16)-751*Zeta(3)*(1/512)-7*Hlog(1, [0, 0, 4])*(1/8)-11*Hlog(1, [0, 3, 1])*(1/64)-45*Hlog(1, [4, 0, 1])*(1/32)-3*Hlog(1, [4, 1, -1])*(1/32)-5*Hlog(1, [0, 2, 2])*(1/16)+5*Hlog(1, [-2, -1, -2])*(1/32)+(1/4)*Hlog(1, [0, -3, 3])-(1/4)*Hlog(1, [2, 4, 2])+(1/32)*Hlog(1, [0, 2, -1])+11*Hlog(1, [-3, 0, 3])*(1/32)+5*Hlog(1, [-1, -3, 1])*(1/8)-5*Hlog(1, [0, 0, -2])*(1/32)+(1/16)*Hlog(1, [-2, 1, -1]))/E:

C9 := 20*zeta[2]-2*Hlog(1,[-3/2, -2, 1])-2*Hlog(1,[-3/2, 0, -2])+14*zeta[1,-3]+14*zeta[3]+227/20*zeta[2]^2+27/2*ln(2)^4-2*Hlog(1,[6, -2, 0, 2])+3*Hlog(1,[0, 4, 6/(I*3^(1/2)+3)])+6*Hlog(1,[0, 0, -6/(I*3^(1/2)-3)])+6*Hlog(1,[0, 3, 6/(I*3^(1/2)+3)])+3*Hlog(1,[0, 4, -6/(I*3^(1/2)-3)])+3*Hlog(1,[4, 0, 6/(I*3^(1/2)+3)])+6*Hlog(1,[3, 0, 6/(I*3^(1/2)+3)])-8*Hlog(1,[0, 3, 2, 1])-8*Hlog(1,[3, 2, 1, 1])+4*Hlog(1,[0, -3/2, -1, 1])+4*Hlog(1,[-3/2, 0, -1, 1])+4*Hlog(1,[-3/2, -1, 0, 1])+4*Hlog(1,[0, 0, -3/2, -1])+4*Hlog(1,[0, -3/2, 0, -1])+4*Hlog(1,[-3/2, 0, 0, -1])-3*Hlog(1,[4/3, 5/3, 3/2])-2*Hlog(1,[4, 2, 4/3])+2*Hlog(1,[0, 2, 4/3])-3*Hlog(1,[9/4, 5/3, 3/2])+12*Hlog(1,[0, 0, 0, 3])+12*Hlog(1,[3, 0, 0, 1])-2*Hlog(1,[3/2, 1, 2])+2*Hlog(1,[3/2, 5/3, 0, 3/2])+2*Hlog(1,[3/2, 0, 5/3, 3/2])+2*Hlog(1,[0, 3/2, 5/3, 3/2])-2*Hlog(1,[0, 4, 4/3, 2])-2*Hlog(1,[4, 0, 4/3, 2])-2*Hlog(1,[4, 4/3, 0, 2])+6*Hlog(1,[0, 1, 3/2])+3*Hlog(1,[3/2, 4/3, 2])+2*Hlog(1,[5/3, 3, 0, 1])+2*Hlog(1,[3, 1, 0, 1])-2*Hlog(1,[0, -3/2, -2])+3*Hlog(1,[2, 0, 3])-18*Hlog(1,[3, 0, 0, 2])+2*Hlog(1,[3, 4, 0, 1])+14*Hlog(1,[0, 4, 2, 1])-10*Hlog(1,[4, 0, 1, 1])+16*Hlog(1,[4, 2, 1, 1])+3*Hlog(1,[4/3, 5/3, 2])-2*Hlog(1,[0, 0, 4, 4/3])-2*Hlog(1,[3, 4, 4/3, 1])+6*Hlog(1,[0, 3, 4, 2])+6*Hlog(1,[3, 0, 4, 2])+6*Hlog(1,[3, 4, 0, 2])-20*Hlog(1,[3, 0, 2, 1])-8*Hlog(1,[0, 9/4, 3/2, 2])-8*Hlog(1,[9/4, 0, 3/2, 2])-8*Hlog(1,[9/4, 3/2, 0, 2])-8*Hlog(1,[9/4, 3/2, 2, 1])+6*Hlog(1,[9/4, 3/2, 0, 1])-2*Hlog(1,[3, 4, 4/3])-2*Hlog(1,[9/4, 0, 4/3])+2*Hlog(1,[9/4, 4, 4/3])+3*Hlog(1,[0, -6/(I*3^(1/2)-3), 2])+4*Hlog(1,[0, -6/(I*3^(1/2)-3), 1])+3*Hlog(1,[4, 6/(I*3^(1/2)+3), 2])+6*Hlog(1,[9/4, 6/(I*3^(1/2)+3), 3/2])+2*Hlog(1,[0, 3/2, 1, 4/3])+2*Hlog(1,[3/2, 0, 1, 4/3])+2*Hlog(1,[3/2, 1, 0, 4/3])+2*Hlog(1,[3/2, 1, 4/3, 1])+2*Hlog(1,[-18, 6, 1])+2*Hlog(1,[0, -18, 0, 10])+2*Hlog(1,[-18, 0, 0, 10])+2*Hlog(1,[0, 0, -18, 10])-2*Hlog(1,[-18, 10, 0, 2])+5/12*ln(3)^4-2*Hlog(1,[4, 0, 4])-2*Hlog(1,[0, 4, 4])+2*Hlog(1,[3, 2, 4/3])-4*Hlog(1,[4, 5/3, 1])-4*Hlog(1,[9/4, 4, 2, 1])-4*Hlog(1,[0, 9/4, 4, 2])-4*Hlog(1,[9/4, 0, 4, 2])-4*Hlog(1,[9/4, 4, 0, 2])-2*Hlog(1,[2, 3, 0, 1])+2*Hlog(1,[-1/2, 1, -1])+2*Hlog(1,[-1/2, -1, 1])+6*Hlog(1,[3, 0, 2, 3/2])+6*Hlog(1,[0, 3, 2, 3/2])+6*Hlog(1,[3, 2, 0, 3/2])+6*Hlog(1,[3, 2, 3/2, 1])+22*Hlog(1,[4, 0, 2, 1])-8*Hlog(1,[0, 2, 1, 1])+4*Hlog(1,[0, -3/2, -1])+4*Hlog(1,[-3/2, 0, -1])+4*Hlog(1,[-3/2, -1, 1])-2*Hlog(1,[-2, 0, -1, 1])-2*Hlog(1,[0, -2, -1, 1])-2*Hlog(1,[-2, -1, 0, 1])-2*Hlog(1,[0, 0, -2, -1])+2*Hlog(1,[-2, 0, 0, -1])-2*Hlog(1,[-1, -1/2, 1])+4*Hlog(1,[9/4, 0, 3/2, 1])-2*Hlog(1,[9/4, 0, 0, 3/2])-2*Hlog(1,[0, 9/4, 0, 3/2])+2*Hlog(1,[9/4, 4, 3/2, 1])+2*Hlog(1,[9/4, 4, 0, 3/2])+2*Hlog(1,[0, 9/4, 4, 3/2])+2*Hlog(1,[9/4, 0, 4, 3/2])+6*Hlog(1,[0, -1, 0, -3])+6*Hlog(1,[-1, 0, 0, -3])+6*Hlog(1,[0, 0, -1, -3])-2*Hlog(1,[19/9, 3, 0, 1])+2*Hlog(1,[19/9, 9/5, 0, 1])+8*Hlog(1,[0, 4/3, 2])-4*Hlog(1,[0, 0, 2, 3/2])-22*Hlog(1,[0, 0, 3/2, 1])+2*Hlog(1,[4, 0, 3/2, 1])-2*Hlog(1,[0, 2, 3/2, 1])-2*Hlog(1,[0, 4/3, 3/2, 1])+2*Hlog(1,[-18, -2, 0, 2])+3*Hlog(1,[4, 4/3, 3/2])-10*Hlog(1,[0, 4, 0, 1])-18*Hlog(1,[4, 0, 0, 1])+2*Hlog(1,[0, 0, 1, 2])+6*Hlog(1,[0, 0, 0, 2])+8*Hlog(1,[4, 0, 0, 2])+4*Hlog(1,[3/2, 0, 0, 3/2])+2*Hlog(1,[0, 3/2, 0, 3/2])+2*Hlog(1,[0, 0, 0, -2])+2*Hlog(1,[0, -2, 1, 1])+2*Hlog(1,[-2, 0, 1, 1])+2*Hlog(1,[-2, 1, 0, 1])+4*Hlog(1,[0, -2, 0, 1])+4*Hlog(1,[-2, 0, 0, 1])+4*Hlog(1,[0, 0, -2, 1])-6*Hlog(1,[9/4, 3/2, 3/2])-4*Hlog(1,[4/3, 0, 2, 1])+12*Hlog(1,[3, 2, 3/2])-2*Hlog(1,[0, -3/2, -3])-2*Hlog(1,[-3/2, 0, -3])-2*Hlog(1,[-3/2, -3, 1])-2*Hlog(1,[0, 0, 9/4, 3/2])-2*Hlog(1,[-18, 0, -2, 1])-2*Hlog(1,[0, -18, -2, 1])-2*Hlog(1,[-18, -2, 0, 1])-2*Hlog(1,[-18, -2, 1, 2])+2*Hlog(1,[6, 0, 4])+2*Hlog(1,[0, 6, 4])-4*Hlog(1,[0, 4, 5/3, 2])-4*Hlog(1,[4, 0, 5/3, 2])-4*Hlog(1,[4, 5/3, 0, 2])-2*Hlog(1,[9/4, 5/3, 0, 4/3])-2*Hlog(1,[9/4, 0, 5/3, 4/3])-2*Hlog(1,[0, 9/4, 5/3, 4/3])+2*Hlog(1,[0, 4, 5/3, 4/3])+2*Hlog(1,[4, 5/3, 0, 4/3])+2*Hlog(1,[4, 0, 5/3, 4/3])+2*Hlog(1,[4, 5/3, 4/3, 1])-4*Hlog(1,[4, 5/3, 2, 1])+2*Hlog(1,[4, 0, 0, 5/3])+2*Hlog(1,[0, 4, 0, 5/3])+2*Hlog(1,[0, 0, 4, 5/3])+2*Hlog(1,[-18, 6, 1, 2])+2*Hlog(1,[0, -18, 0, 6])+2*Hlog(1,[-18, 0, 0, 6])+2*Hlog(1,[0, 0, -18, 6])-2*Hlog(1,[-18, 6, 0, 2])+2*Hlog(1,[0, -18, 6, 1])+2*Hlog(1,[-18, 6, 0, 1])+2*Hlog(1,[-18, 0, 6, 1])-2*Hlog(1,[6, 10, 1, 2])-2*Hlog(1,[0, 0, 6, 10])-2*Hlog(1,[0, 6, 0, 10])-2*Hlog(1,[6, 0, 0, 10])-2*Hlog(1,[6, 0, 10, 1])-2*Hlog(1,[0, 6, 10, 1])-2*Hlog(1,[6, 10, 0, 1])+2*Hlog(1,[6, 10, 0, 2])+2*Hlog(1,[9/4, 3/2, 4/3, 1])-4*Hlog(1,[9/4, 0, 0, 4/3])-2*Hlog(1,[0, 9/4, 0, 4/3])-2*Hlog(1,[9/4, 0, 4/3, 1])+2*Hlog(1,[0, 0, 4/3, 2])-2*Hlog(1,[4/3, 0, 0, 2])+4*Hlog(1,[4/3, 2, 3/2, 1])-4*Hlog(1,[0, 4/3, 0, 3/2])-4*Hlog(1,[4/3, 0, 0, 3/2])-2*Hlog(1,[4, 5/3, 0, 1])+4*Hlog(1,[4/3, 0, 2, 3/2])+4*Hlog(1,[0, 4/3, 2, 3/2])+4*Hlog(1,[4/3, 2, 0, 3/2])-2*Hlog(1,[4/3, 0, 3/2, 1])-6*Hlog(1,[4/3, 2, 0, 1])+4*Hlog(1,[4/3, 0, 0, 1])+4*Hlog(1,[0, -6, 0, 1])+8*Hlog(1,[-6, 0, 0, 1])-4*Hlog(1,[0, 0, 0, -6])+4*Hlog(1,[-6, 0, 1, 2])-4*Hlog(1,[-6, 0, 0, 2])+2*Hlog(1,[9/4, 3/2, 4/3])+2*Hlog(1,[5/3, 3/2, 0, 1])+2*Hlog(1,[9/4, 4, 0, 4/3])+2*Hlog(1,[9/4, 0, 4, 4/3])+2*Hlog(1,[0, 9/4, 4, 4/3])-2*Hlog(1,[0, -1, 1, -1/2])+1/180*(360*ln(2)^2+180*ln(3)^2-6300*ln(2)+4500*ln(3)-1080*ln(5)+1260*zeta[2]+3600)*Hlog(1,[0, 2])+1/180*(-60*ln(5)+420)*ln(3)^3+1/180*(1260*I*Pi*delta[u6,1/2]-180*ln(5)+360*ln(7)-720*ln(19)+2070*zeta[2]-180)*ln(3)^2+1/180*(720-720*ln(2))*Hlog(1,[0, 7/3, 2])+1/180*(-360*ln(5)+720*ln(2)-180)*Hlog(1,[3/2, 4/3, 1])+1/180*(-600*ln(3)^3+(-1260*I*Pi*delta[u6,1/2]+3060)*ln(3)^2+((720*I*Pi*delta[u6,1/2]+720)*ln(5)+720*ln(7)+(-1440*I*delta[u6,1/2]-720*I*delta[u7,1/2])*Pi-2340*zeta[2]+1260)*ln(3)+(-180*I*Pi*delta[u6,1/2]+1620)*ln(5)^2+(360*I*Pi*delta[u6,1/2]+720*ln(7)-720*ln(19)+180*zeta[2]-900)*ln(5)-360*zeta[2]*ln(7)+40*Pi^2+(180*I*delta[u6,1/2]+180*I*delta[u7,1/2])*zeta[2]*Pi+4860*zeta[2]+810*zeta[3]-14400)*ln(2)+1/180*(360*ln(5)-720*ln(3))*Hlog(1,[5/3, 4/3])+1/180*(-180*ln(2)^2+(-360*I*Pi*delta[u6,1/2]+360)*ln(2)+360*I*Pi*delta[u6,1/2]+360*zeta[2])*Hlog(1,[5/2, 9/5])+1/180*(-360+360*ln(2))*Hlog(1,[3/2, 0, 9/5])+1/180*(360*ln(2)^2+720*I*Pi*delta[u6,1]*ln(2)+(-360*I*Pi*delta[u6,1]-360*zeta[2])*ln(3)+180*Pi^2*delta[u6,1]^2+(-540*I*delta[u6,1]*zeta[2]+360*I*delta[u6,1])*Pi+360*zeta[2]+315*zeta[3])*Hlog(1,[-1/2])+1/180*(-360*ln(5)+720*ln(3))*Hlog(1,[9/5, 0, 1])+1/180*(-720*ln(2)-180)*Hlog(1,[3, 0, 2])+1/180*(360*ln(3)-360)*Hlog(1,[0, 3, 1])+1/180*(360-360*ln(2))*Hlog(1,[0, 2, 3])+1/180*(720*ln(5)-360*ln(19))*Hlog(1,[0, 0, 10])+1/180*(-720*ln(5)+360*ln(19))*Hlog(1,[10, 0, 2])+1/180*(720*ln(5)-360*ln(19))*Hlog(1,[10, 0, 1])+1/180*(720*ln(5)-360*ln(19))*Hlog(1,[0, 10, 1])+1/180*(720*ln(5)-360*ln(19))*Hlog(1,[10, 1, 2])+1/180*(-540*ln(5)+1080*ln(3))*Hlog(1,[5/3, 2])+1/180*(-360*ln(2)-180)*Hlog(1,[3/2, 0, 3])+1/180*(1080*ln(3)-1440*ln(2))*Hlog(1,[-1/3, 1])+1/180*(-360*I*Pi*delta[u6,1]-360*zeta[2])*Hlog(1,[-1/2, -1])+1/180*(360-360*ln(2))*Hlog(1,[0, 5/3, 9/5])+1/180*(360-360*ln(2))*Hlog(1,[0, 5/2, 9/5])+1/180*(-360+360*ln(2))*Hlog(1,[0, 19/9, 5/3])+1/180*(-4860*ln(2)+3240*ln(3))*Hlog(1,[2, 3/2])+1/180*(360*I*3^(1/2)+1080)*Hlog(1,[3, 6/(I*3^(1/2)+3)])+1/180*(360*I*Pi*delta[u6,1]+360*zeta[2])*Hlog(1,[-1, -1/2])+1/180*(1080*ln(2)-1080)*Hlog(1,[0, 5/2, 2])+1/180*(-720*I*Pi*delta[u6,1]-720*zeta[2])*Hlog(1,[-1, -2/3])+1/180*(1440*ln(3)-1080*ln(5)-1260)*Hlog(1,[0, 0, 4])+1/180*(360*ln(5)-360*ln(2)-1800)*Hlog(1,[3, 0, 1])+1/180*(-1080*ln(3)+1440*ln(2)-1620)*Hlog(1,[2, 0, 1])+1/180*(360*Hlog(1,[-2/3])+360*ln(2)-1080*ln(3))*Hlog(1,[-3, 0, 1])+1/180*(360*ln(19)-360*ln(5)-360*ln(2))*Hlog(1,[-2, 1, 2])+1/180*((-720*I*delta[u6,1]-360*I*delta[u7,1])*Pi-1080*zeta[2])*Hlog(1,[-1/3, -1])+1/180*(-360*ln(5)+360*ln(3)+360*ln(2))*Hlog(1,[4, 4/3])+1/180*(-1080*ln(2)-540*ln(3)+540*ln(5))*Hlog(1,[4, 3/2])+1/180*(-3600*ln(3)-3240*ln(5)+14040*ln(2)-5220)*Hlog(1,[0, 0, 2])+1/180*(360*Hlog(1,[-2/3])+360*ln(2)-1080*ln(3)-1440)*Hlog(1,[0, 0, -3])+1/180*(-360*ln(19)+720*ln(7)-720*ln(2)+720*ln(3))*Hlog(1,[6, 0, 1])+1/180*(360*ln(3)-3960*ln(2)+1440*ln(5)+360)*Hlog(1,[4, 0, 2])+1/180*(-720*ln(3)+1440*ln(2)-360*ln(5)-1980)*Hlog(1,[4, 0, 1])+2*Hlog(1,[9/4, 4, 4/3, 1])+2*Hlog(1,[3/2, 5/3, 3/2, 1])+6*Hlog(1,[9/4, 3/2, 1])+3*Hlog(1,[0, 9/4, 5/3])+2*Hlog(1,[4, 2, 1, 2])+1/180*(360*ln(5)-720*ln(3)+360*ln(2)-360)*Hlog(1,[5/3, 0, 3/2])+1/180*(720*ln(5)-3240*ln(2)+720*ln(3)+180)*Hlog(1,[0, 4, 2])+1/180*(360*ln(3)+720*ln(2)-720*ln(5)-540)*Hlog(1,[0, 4, 1])+1/180*(7560*ln(2)-1440*ln(5)-2520*ln(3)-2520)*Hlog(1,[0, 2, 1])+1/180*(-360*ln(2)+360*ln(5)-360*ln(3)+180)*Hlog(1,[0, 1, 2])+1/180*(360*Hlog(1,[-2/3])+360*ln(2)-1080*ln(3)-720)*Hlog(1,[0, -3, 1])+1/180*(-360*ln(19)+360*ln(2)+360*ln(5)+360)*Hlog(1,[-2, 0, 2])+1/180*(-360*ln(19)+720*ln(7)-720*ln(2)+720*ln(3))*Hlog(1,[-4, 0, 2])+1/180*(-360*ln(19)+720*ln(7)-720*ln(2)+720*ln(3))*Hlog(1,[6, 1, 2])+1/180*(720*ln(5)-3240*ln(2)+720*ln(3)+2520)*Hlog(1,[4, 2, 1])+1/180*(360*ln(3)+720*ln(2)-720*ln(5)+180)*Hlog(1,[4, 1, 2])+1/180*(360*ln(19)-720*ln(7)+720*ln(2)-720*ln(3))*Hlog(1,[-4, 1, 2])+1/180*((-360*ln(5)+720*ln(3))*ln(2)+360*ln(5)-720*ln(3))*Hlog(1,[0, 9/5])+1/180*(360*ln(5)-360*ln(2)-360*ln(3)+540)*Hlog(1,[0, 4/3])+1/180*((360*I*delta[u6,1/2]-360*I*delta[u7,1/2])*Pi*ln(2)+(-360*I*delta[u6,1/2]+360*I*delta[u7,1/2])*Pi)*Hlog(1,[5/2, 3])+1/180*(-360*I*3^(1/2)+1080)*Hlog(1,[3, -6/(I*3^(1/2)-3)])+1/180*(2880*ln(2)+540*ln(5)-2880*ln(3)+540)*Hlog(1,[3/2, 2])+1/180*(-360*ln(19)-720*ln(2)+720*ln(7)+720*ln(3)+1440)*Hlog(1,[0, 0, 6])+1/180*(360*ln(19)-720*ln(7)+720*ln(2)-720*ln(3)-360)*Hlog(1,[0, 0, -4])+1/180*(360*ln(19)-720*ln(7)+720*ln(2)-720*ln(3)-360)*Hlog(1,[6, 0, 2])+1/180*(-360*ln(19)+720*ln(7)-720*ln(2)+720*ln(3)+720)*Hlog(1,[0, 6, 1])+1/180*(360*ln(19)+720*ln(2)-720*ln(7)-720*ln(3)-720)*Hlog(1,[0, -4, 1])+1/180*(360*ln(19)-720*ln(7)+720*ln(2)-720*ln(3)-1080)*Hlog(1,[-4, 0, 1])+1/180*(180*ln(2)^2+(360*I*Pi*delta[u6,1/2]-360)*ln(2)-360*I*Pi*delta[u6,1/2]-360*zeta[2])*Hlog(1,[5/3, 3])+1/180*(360*ln(5)-720*ln(3))*Hlog(1,[5/3, 4/3, 1])+1/180*(360*I*Pi*delta[u6,1]-720*ln(2)+360*ln(3)+540*zeta[2]-360)*Hlog(1,[-1/2, 1])+1/180*(-180*ln(2)^2+(-360*I*Pi*delta[u6,1/2]+360)*ln(2)+360*I*Pi*delta[u6,1/2]+360*zeta[2])*Hlog(1,[3, 5/3])+1/180*(180*ln(2)^2+(360*I*Pi*delta[u6,1/2]-360)*ln(2)-360*I*Pi*delta[u6,1/2]-360*zeta[2])*Hlog(1,[3, 5/2])+1/180*(720*ln(2)-720)*Hlog(1,[7/3, 0, 5/2])+1/180*(360-360*ln(2))*Hlog(1,[0, 19/9, 5/2])+1/180*(-180*ln(2)^2+(-360*I*Pi*delta[u6,1/2]+360)*ln(2)+360*I*Pi*delta[u6,1/2]+360*zeta[2])*Hlog(1,[19/9, 3])+1/180*(360*ln(19)-360*ln(3)-360*ln(2)+360*Hlog(1,[-2/3])-360*ln(5)+180)*Hlog(1,[0, 0, -2])+1/180*(360*ln(19)-360*ln(3)-360*ln(2)+360*Hlog(1,[-2/3])-360*ln(5)+360)*Hlog(1,[0, -2, 1])+1/180*(-720*ln(5)+1440*ln(3))*Hlog(1,[5/3, 0, 2])+1/180*(2160*ln(2)-1080*ln(5))*Hlog(1,[6/(I*3^(1/2)+3), 3/2])+1/180*(-360*ln(5)+720*ln(2)-360)*Hlog(1,[3/2, 0, 4/3])+1/180*(-360*ln(2)^2-180*ln(3)^2+1080*ln(2)-540*ln(3)-720*zeta[2]-540)*Hlog(1,[9/4, 3/2])+1/180*(-360+360*ln(2))*Hlog(1,[19/9, 0, 5/3])+1/180*(180*I*3^(1/2)+360*ln(2)-180*ln(5)+540)*Hlog(1,[0, 6/(I*3^(1/2)+3)])+1/180*(360*ln(19)+360*Hlog(1,[-2/3])-360*ln(2)-360*ln(5)-360*ln(3)+720)*Hlog(1,[-2, 0, 1])+1/180*(-720*ln(2)^2+(-360*ln(3)+360*ln(5)+720)*ln(2)+360*ln(3)-360*ln(5))*Hlog(1,[0, 5/2])+1/180*(-540*ln(2)^2+(360*I*Pi*delta[u6,1/2]+900)*ln(2)-360*I*Pi*delta[u6,1/2]-180*ln(3)^2-540*ln(3)-1440*zeta[2])*Hlog(1,[0, 9/4])+1/180*(-360*ln(2)^2+(720+(-360*I*delta[u6,1/2]-360*I*delta[u7,1/2])*Pi)*ln(2)+(360*I*delta[u6,1/2]+360*I*delta[u7,1/2])*Pi+720*zeta[2])*Hlog(1,[7/3, 2])+1/180*(360*I*Pi*delta[u6,1]+360*zeta[2])*Hlog(1,[-1/2, -2/3])+1/180*(720-720*ln(2))*Hlog(1,[0, 7/3, 5/3])+1/180*(540*ln(5)-1080*ln(2))*Hlog(1,[-6/(I*3^(1/2)-3), 2])+1/180*(-360+360*ln(2))*Hlog(1,[0, 3/2, 9/5])+1/180*(360*ln(5)-720*ln(3)+360*ln(2)-360)*Hlog(1,[0, 5/3, 3/2])+1/180*(-540*ln(2)^2+(-360*ln(3)+360*ln(5)+360+(-720*I*delta[u6,1/2]-360*I*delta[u7,1/2])*Pi)*ln(2)+360*ln(3)^2+900*ln(3)-360*ln(5)+(360*I*delta[u6,1]+720*I*delta[u6,1/2]+360*I*delta[u7,1/2])*Pi+3240*zeta[2])*Hlog(1,[0, 3])+1/180*(540*ln(2)^2+(-1080*ln(3)-360*zeta[2])*ln(2)+360*ln(3)^2+180*zeta[3])*Hlog(1,[-2/3])+4*Hlog(1,[4/3, 5/3, 0, 2])+4*Hlog(1,[4/3, 0, 5/3, 2])+4*Hlog(1,[0, 4/3, 5/3, 2])+1/180*(((1080*I*delta[u6,1]+360*I*delta[u7,1])*Pi+1440*zeta[2])*ln(2)+((-720*I*delta[u6,1]-360*I*delta[u7,1])*Pi-1080*zeta[2])*ln(3))*Hlog(1,[-1/3])+1/180*(-900*ln(2)^2-540*ln(3)^2+2520*ln(2)-540*ln(3)-1800*zeta[2]-4500)*Hlog(1,[4, 2])+1/180*(-180*ln(2)^2+(-360*I*Pi*delta[u6,1/2]+360)*ln(2)+360*I*Pi*delta[u6,1/2]+360*zeta[2])*Hlog(1,[2, 3])+1/180*(180*ln(2)^2-180*zeta[2])*Hlog(1,[-2, 2])+1/180*(180*ln(2)^2-180*zeta[2])*Hlog(1,[0, -2])+1/180*(-120*Pi*ln(2)+60*Pi*ln(5))*3^(1/2)+1/180*(-300*ln(5)-120*ln(7)+930+(-540*I*delta[u6,1/2]-1260*I*delta[u7,1/2])*Pi)*ln(2)^3+1/180*(90*ln(3)^2+(-3780+(1440*I*delta[u6,1/2]+720*I*delta[u7,1/2])*Pi)*ln(3)-90*ln(5)^2+(-360*I*Pi*delta[u6,1/2]-1530)*ln(5)+540*ln(19)-1080*ln(7)+(-360*I*delta[u6,1]+540*I*delta[u7,1]+540*I*delta[u6,1/2]+1260*I*delta[u7,1/2])*Pi+8910*zeta[2]+1170)*ln(2)^2+1/180*(540*ln(2)^2+(-1080+(360*I*delta[u6,1/2]+720*I*delta[u7,1/2])*Pi)*ln(2)+(-360*I*delta[u6,1/2]-720*I*delta[u7,1/2])*Pi-1080*zeta[2])*Hlog(1,[5/2, 2])+1/180*(900*ln(2)^2+(360*I*Pi*delta[u6,1/2]+360*ln(3)-360*ln(5)-1080)*ln(2)-360*I*Pi*delta[u6,1/2]-720*ln(3)+540*ln(5)-360*zeta[2])*Hlog(1,[0, 5/3])+1/180*(-180*I*3^(1/2)+360*ln(2)-180*ln(5)+540)*Hlog(1,[0, -6/(I*3^(1/2)-3)])+1/180*(360*Hlog(1,[0, 2])-360*Hlog(1,[-2, 2])-360*Hlog(1,[0, -2])+1440*ln(2)^2+(360*I*Pi*delta[u7,1/2]-360*ln(3)-2700)*ln(2)-360*I*Pi*delta[u7,1/2]+180*ln(3)^2+900*ln(5)+360*zeta[2]+1800)*Hlog(1,[0, 3/2])+1/180*(-360*ln(2)^2+(360*I*Pi*delta[u7,1/2]+2160)*ln(2)-360*ln(3)^2-1440*ln(3)+(-360*I*delta[u6,1]-360*I*delta[u7,1]-360*I*delta[u7,1/2])*Pi-3960*zeta[2]-1800)*Hlog(1,[0, 4])+1/180*(-180*I*3^(1/2)+540)*Hlog(1,[4, -6/(I*3^(1/2)-3)])+1/180*((-1080+(-360*I*delta[u6,1/2]-360*I*delta[u7,1/2])*Pi)*ln(2)+360*ln(3)^2+1080*ln(3)+(360*I*delta[u6,1/2]+360*I*delta[u7,1/2])*Pi+1440*zeta[2]+360)*Hlog(1,[3, 2])+1/180*(-360*ln(2)+360*ln(3)+360)*Hlog(1,[0, 1, -1/2])+1/180*(360*ln(5)-720*ln(3))*Hlog(1,[5/3, 3/2, 1])+1/180*(-360*ln(3)+360*ln(2))*Hlog(1,[4/3, 3/2, 1])+1/180*(-360*ln(3)+720*ln(2)-4680)*Hlog(1,[0, 3/2, 1])+1/180*(-360+360*ln(2))*Hlog(1,[0, 19/9, 9/5])+1/180*(-1080*ln(2)+360*ln(3)+360*ln(5)+180)*Hlog(1,[0, 4/3, 1])+1/180*(360*ln(2)^2+(-720+(360*I*delta[u6,1/2]+360*I*delta[u7,1/2])*Pi)*ln(2)+(-360*I*delta[u6,1/2]-360*I*delta[u7,1/2])*Pi-720*zeta[2])*Hlog(1,[7/3, 5/2])+1/180*(5760*ln(2)-1080*ln(5)-1800*ln(3)-900)*Hlog(1,[3/2, 0, 1])+1/180*(-360*ln(5)+360*ln(3)+360*ln(2))*Hlog(1,[4, 4/3, 1])+1/180*(-180*ln(2)^2+(-360*I*Pi*delta[u6,1/2]+360)*ln(2)+360*I*Pi*delta[u6,1/2]+360*zeta[2])*Hlog(1,[19/9, 5/2])+1/180*(360*ln(2)+360*ln(3)-360*ln(5)-360)*Hlog(1,[4, 0, 4/3])+1/180*(2160*ln(2)-1080*ln(5))*Hlog(1,[-6/(I*3^(1/2)-3), 3/2])+1/180*(-720*ln(5)^2+(-720*I*Pi*delta[u6,1/2]-720*ln(7)+1080*ln(19)-720*zeta[2]-2880)*ln(5)-180*Pi^2*delta[u6,1]^2+(540*I*delta[u6,1]*zeta[2]-360*I*delta[u6,1])*Pi-5850*zeta[2]-6660*zeta[3]+7560)*ln(3)+1/180*(180*I*Pi*delta[u6,1/2]-180*ln(19)+180*zeta[2]+900)*ln(5)^2+1/180*(-20*Pi^2-1530*zeta[2]-2340*zeta[3]+900)*ln(5)+1/180*(-360+360*ln(2))*Hlog(1,[19/9, 0, 9/5])+1/180*(-360+360*ln(2))*Hlog(1,[3, 0, 5/2])+1/180*(360-360*ln(2))*Hlog(1,[5/3, 0, 9/5])+1/180*(-360*ln(2)+6840)*Hlog(1,[0, 3/2, 3/2])+1/180*(-360+360*ln(2))*Hlog(1,[5/2, 0, 3/2])+1/180*(720*ln(2)-720)*Hlog(1,[0, 7/3, 5/2])+1/180*(360*ln(5)-720*ln(3))*Hlog(1,[0, 5/3, 4/3])+1/180*(540*ln(5)-1080*ln(2))*Hlog(1,[6/(I*3^(1/2)+3), 2])+1/180*(720-720*ln(2))*Hlog(1,[7/3, 0, 2])+1/180*(-2160*ln(2)+720*ln(3)+720*ln(5)+1800)*Hlog(1,[0, 0, 4/3])+1/180*(720*zeta[2]+1260*zeta[3])*ln(7)+2*Hlog(1,[-4, 4, 1, 2])+2*Hlog(1,[3/2, 0, 3/2, 1])+2*Hlog(1,[3/2, 0, 0, 2])-2*Hlog(1,[0, 3/2, 0, 2])-6*Hlog(1,[0, 0, 3/2, 2])-2*Hlog(1,[0, 2, 2])-4*Hlog(1,[0, 0, 4, 1])-2*Hlog(1,[4, 1, 0, 1])-2*Hlog(1,[0, 4, 1, 1])-2*Hlog(1,[4, 1, 1, 2])+2*Hlog(1,[0, 3, 2, 2])+2*Hlog(1,[3, 0, 2, 2])+2*Hlog(1,[3, 2, 0, 2])+2*Hlog(1,[3, 2, 2, 1])-4*Hlog(1,[-1, 1, -1/2])-2*Hlog(1,[-18, 0, 0, -2])-2*Hlog(1,[0, -18, 0, -2])-2*Hlog(1,[0, 0, -18, -2])+2*Hlog(1,[-2, 2, 1])+2*Hlog(1,[0, 1, 1, 2])+6*Hlog(1,[0, 4, 0, 3/2])+4*Hlog(1,[4, 0, 0, 3/2])-2*Hlog(1,[4, 0, 2, 4/3])-2*Hlog(1,[4, 2, 0, 4/3])-2*Hlog(1,[0, 4, 2, 4/3])-2*Hlog(1,[4, 0, 0, 4/3])-2*Hlog(1,[0, 4, 0, 4/3])+4*Hlog(1,[0, 4, 3/2, 1])-4*Hlog(1,[0, 3, 4, 3/2])-4*Hlog(1,[3, 4, 0, 3/2])-4*Hlog(1,[3, 0, 4, 3/2])-4*Hlog(1,[3, 4, 3/2, 1])+8*Hlog(1,[0, 0, 4, 3/2])+2*Hlog(1,[3, 5/2, 0, 1])-4*Hlog(1,[4, 2, 3/2, 1])-4*Hlog(1,[4, 0, 2, 3/2])-4*Hlog(1,[4, 2, 0, 3/2])-4*Hlog(1,[0, 4, 2, 3/2])+1/180*(180*I*3^(1/2)+540)*Hlog(1,[4, 6/(I*3^(1/2)+3)])+1/180*(360*ln(5)-720*ln(3))*Hlog(1,[5/3, 0, 4/3])+1/180*(360-360*ln(2))*Hlog(1,[5/2, 0, 9/5])+1/180*(-360+360*ln(2))*Hlog(1,[0, 3, 5/2])+1/180*(-360+360*ln(2))*Hlog(1,[0, 5/2, 3/2])+1/180*(-720*ln(5)+1080*ln(3)+360*ln(2)+360)*Hlog(1,[5/3, 0, 1])+1/180*(900-360*ln(2))*Hlog(1,[3/2, 0, 3/2])+1/180*(360-360*ln(2))*Hlog(1,[19/9, 0, 5/2])+1/180*(180*ln(2)^2+(360*I*Pi*delta[u6,1/2]-360)*ln(2)-360*I*Pi*delta[u6,1/2]-1080*ln(3)+540*ln(5)-360*zeta[2])*Hlog(1,[5/3, 3/2])+1/180*(360-360*ln(2))*Hlog(1,[19/9, 0, 3])+1/180*(360-360*ln(2))*Hlog(1,[0, 19/9, 3])+1/180*(-360*ln(5)+720*ln(2)-360)*Hlog(1,[0, 3/2, 4/3])+1/180*(180*ln(2)^2+(360*I*Pi*delta[u6,1/2]-360)*ln(2)-360*I*Pi*delta[u6,1/2]-360*zeta[2])*Hlog(1,[3/2, 9/5])+1/180*(-360*ln(3)+360*ln(2)-540)*Hlog(1,[4/3, 0, 3/2])+1/180*(360-360*ln(2))*Hlog(1,[0, 3, 5/3])+1/180*(360-360*ln(2))*Hlog(1,[3, 0, 5/3])+1/180*(-360*ln(5)+720*ln(2)+360*ln(3))*Hlog(1,[4, 3/2, 1])+1/180*(-360*ln(5)+720*ln(2)+360)*Hlog(1,[3/2, 4/3])+1/180*(-720*ln(5)+1440*ln(3))*Hlog(1,[0, 5/3, 2])+1/180*(-360*ln(3)+360*ln(2)-540)*Hlog(1,[0, 4/3, 3/2])+1/180*(360*ln(5)-360*ln(3)-720*ln(2))*Hlog(1,[5/2, 0, 1])+1/180*(1440*ln(5)-4320*ln(2)+360*ln(3)+1080)*Hlog(1,[3/2, 0, 2])+1/180*(1080*ln(3)-1440*ln(2))*Hlog(1,[0, 1, -1/3])+1/180*(180*ln(2)^2+(360*I*Pi*delta[u7,1/2]-360)*ln(2)-360*I*Pi*delta[u7,1/2]-360*zeta[2])*Hlog(1,[5/2, 3/2])+1/180*(1440*ln(5)-4320*ln(2)+360*ln(3)+1440)*Hlog(1,[3/2, 2, 1])+1/180*(720-720*ln(2))*Hlog(1,[7/3, 0, 5/3])+1/180*(360-360*ln(2))*Hlog(1,[0, 5/3, 1])+1/180*(360*ln(2)+360*ln(3)-360*ln(5)-360)*Hlog(1,[0, 4, 4/3])+1/180*(-540*ln(3)+540*ln(2))*Hlog(1,[4/3, 3/2])+1/180*(1080*ln(5)+720*ln(3)-3960*ln(2)-4860)*Hlog(1,[0, 0, 3/2])+1/180*(-360*ln(5)+720*ln(2)+360*ln(3)+540)*Hlog(1,[4, 0, 3/2])+1/180*(-180*ln(2)^2+(-360*I*Pi*delta[u6,1/2]+360)*ln(2)+360*I*Pi*delta[u6,1/2]+360*zeta[2])*Hlog(1,[5/3, 9/5])+1/180*(-360+360*ln(2))*Hlog(1,[0, 5/3, 3])+1/180*(1080*ln(3)-1440*ln(2)+1080)*Hlog(1,[2, 0, 3/2])+1/180*(-360+360*ln(2))*Hlog(1,[5/3, 0, 3])+1/180*(180*ln(2)^2+(360*I*Pi*delta[u6,1/2]-360)*ln(2)-360*I*Pi*delta[u6,1/2]-360*zeta[2])*Hlog(1,[19/9, 5/3])+1/180*(1440*ln(5)-4320*ln(2)+360*ln(3)-720)*Hlog(1,[0, 3/2, 2])+1/180*(180*ln(2)^2+(360*I*Pi*delta[u6,1/2]-360)*ln(2)-360*I*Pi*delta[u6,1/2]-360*zeta[2])*Hlog(1,[19/9, 9/5])+1/180*(1080*ln(3)-1440*ln(2)-1080)*Hlog(1,[0, 2, 3/2])+1/180*(-360*ln(2)^2+(720+(-360*I*delta[u6,1/2]-360*I*delta[u7,1/2])*Pi)*ln(2)+(360*I*delta[u6,1/2]+360*I*delta[u7,1/2])*Pi+720*zeta[2])*Hlog(1,[7/3, 5/3])+1/180*(-360*ln(5)+720*ln(2)+360*ln(3)-1080)*Hlog(1,[0, 4, 3/2])+1/180*(180*I*3^(1/2)-540)*Hlog(1,[9/4, -6/(I*3^(1/2)-3)])+1/180*(1080*ln(3)-1440*ln(2))*Hlog(1,[2, 3/2, 1])+1/180*(-720*ln(5)+1440*ln(3))*Hlog(1,[5/3, 2, 1])+1/180*(360*I*Pi*delta[u6,1]+360*zeta[2])*Hlog(1,[-1/3, -2/3])+1/180*(1080*ln(2)-1080)*Hlog(1,[5/2, 0, 2])+1/180*(-180*I*3^(1/2)-540)*Hlog(1,[9/4, 6/(I*3^(1/2)+3)])+1/180*(360*ln(5)-720*ln(3))*Hlog(1,[0, 0, 5/3])+2*Hlog(1,[-18, 10, 0, 1])+2*Hlog(1,[-18, 10, 1, 2])+2*Hlog(1,[-18, 0, 10, 1])+2*Hlog(1,[0, -18, 10, 1])+2*Hlog(1,[3/2, 9/5, 0, 1])-4*Hlog(1,[0, 0, 4/3, 3/2])+2*Hlog(1,[4, 4/3, 3/2, 1])+2*Hlog(1,[0, 4, 4/3, 3/2])+2*Hlog(1,[4, 0, 4/3, 3/2])+2*Hlog(1,[4, 4/3, 0, 3/2])-2*Hlog(1,[5/2, 9/5, 0, 1])-4*Hlog(1,[3/2, 2, 0, 3/2])-4*Hlog(1,[3/2, 0, 2, 3/2])-4*Hlog(1,[0, 3/2, 2, 3/2])-4*Hlog(1,[3/2, 2, 3/2, 1])+6*Hlog(1,[3/2, 2, 0, 1])-2*Hlog(1,[9/4, 0, 1, 1])-2*Hlog(1,[0, 9/4, 0, 1])+2*Hlog(1,[3/2, 1, 0, 1])+2*Hlog(1,[0, 3, 0, 4/3])+4*Hlog(1,[3, 0, 0, 4/3])-2*Hlog(1,[3, 3/2, 0, 4/3])-2*Hlog(1,[3, 0, 3/2, 4/3])-2*Hlog(1,[0, 3, 3/2, 4/3])-2*Hlog(1,[0, 3/2, 4/3, 1])+2*Hlog(1,[3, 0, 4/3, 1])-2*Hlog(1,[3, 3/2, 4/3, 1])-2*Hlog(1,[-4, 4, 0, 2])-3*Hlog(1,[4, 5/3, 2])+2*Hlog(1,[0, 6, 4, 1])+2*Hlog(1,[6, 4, 0, 1])+2*Hlog(1,[6, 0, 4, 1])-2*Hlog(1,[6, 4, 0, 2])+2*Hlog(1,[0, 6, 0, 4])+2*Hlog(1,[6, 0, 0, 4])+2*Hlog(1,[0, 0, 6, 4])-2*Hlog(1,[5/3, 9/5, 0, 1])-2*Hlog(1,[0, 0, 3, 4])-2*Hlog(1,[0, 3, 0, 4])-2*Hlog(1,[3, 0, 0, 4])+6*Hlog(1,[3, 4, 2, 1])-6*Hlog(1,[0, 3, 0, 2])+2*Hlog(1,[0, -4, 0, 4])+2*Hlog(1,[0, 0, -4, 4])+2*Hlog(1,[-4, 0, 0, 4])+2*Hlog(1,[-4, 0, 4, 1])+2*Hlog(1,[0, -4, 4, 1])+2*Hlog(1,[-4, 4, 0, 1])-2*Hlog(1,[3/2, 0, 4/3, 1])+14*Hlog(1,[3, 3/2, 0, 2])+14*Hlog(1,[3, 0, 3/2, 2])+14*Hlog(1,[0, 3, 3/2, 2])+14*Hlog(1,[3, 3/2, 2, 1])+6*Hlog(1,[0, 0, 3, 2])-18*Hlog(1,[3, 2, 0, 1])+4*Hlog(1,[0, 0, 4/3, 4/3])+4*Hlog(1,[0, 4/3, 0, 4/3])-2*Hlog(1,[9/4, 5/3, 4/3, 1])+2*Hlog(1,[3/2, 5/3, 4/3])-4*Hlog(1,[0, 4, 4, 2])-4*Hlog(1,[4, 0, 4, 2])-4*Hlog(1,[4, 4, 2, 1])+2*Hlog(1,[0, -2, -4])+2*Hlog(1,[-2, 0, -4])+2*Hlog(1,[-2, -4, 1])-2*Hlog(1,[3/2, 4/3, 0, 4/3])-2*Hlog(1,[3/2, 0, 4/3, 4/3])-2*Hlog(1,[0, 3/2, 4/3, 4/3])-32*Hlog(1,[0, 0, 0, 3/2])-2*Hlog(1,[0, 0, 0, 4/3])-2*Hlog(1,[0, 3/2, 0, 4/3])-2*Hlog(1,[3/2, 0, 0, 4/3])-2*Hlog(1,[0, 0, 4/3, 1])-2*Hlog(1,[-18, 0, -4])-2*Hlog(1,[0, -18, -4])-2*Hlog(1,[-18, -4, 1])+2*Hlog(1,[3/2, 1, 4/3])-2*Hlog(1,[0, 0, 3/2, 4/3])-8*Hlog(1,[3/2, 0, 0, 1])-2*Hlog(1,[3/2, 4/3, 4/3, 1])+2*Hlog(1,[0, 4/3, 4/3, 1])-2*Hlog(1,[3/2, 4/3, 0, 1])-6*Hlog(1,[4, -6/(I*3^(1/2)-3), 3/2])-6*Hlog(1,[0, 6/(I*3^(1/2)+3), 3/2])-6*Hlog(1,[0, -6/(I*3^(1/2)-3), 3/2])+3*Hlog(1,[4, -6/(I*3^(1/2)-3), 2])+6*Hlog(1,[0, 0, 6/(I*3^(1/2)+3)])+6*Hlog(1,[0, 3, -6/(I*3^(1/2)-3)])-3*Hlog(1,[0, 9/4, -6/(I*3^(1/2)-3)])+3*Hlog(1,[4, 0, -6/(I*3^(1/2)-3)])-4*Hlog(1,[9/4, -6/(I*3^(1/2)-3), 1])+4*Hlog(1,[0, 6/(I*3^(1/2)+3), 1])+6*Hlog(1,[9/4, -6/(I*3^(1/2)-3), 3/2])-3*Hlog(1,[9/4, -6/(I*3^(1/2)-3), 2])-6*Hlog(1,[4, 6/(I*3^(1/2)+3), 3/2])+6*Hlog(1,[3, 6/(I*3^(1/2)+3), 2])-3*Hlog(1,[4, 4, 2])+4*Hlog(1,[7/3, 5/2, 0, 1])+2*Hlog(1,[4, 0, 5/3, 3/2])+2*Hlog(1,[4, 5/3, 0, 3/2])+2*Hlog(1,[0, 4, 5/3, 3/2])+2*Hlog(1,[4, 5/3, 3/2, 1])-2*Hlog(1,[0, -2, 1, -1])-2*Hlog(1,[-2, 1, 0, -1])-2*Hlog(1,[-2, 0, 1, -1])-2*Hlog(1,[-3/2, 0, 0, -3])-2*Hlog(1,[0, 0, -3/2, -3])-2*Hlog(1,[0, -3/2, 0, -3])-2*Hlog(1,[-3/2, 0, -3, 1])-2*Hlog(1,[0, -3/2, -3, 1])-2*Hlog(1,[-3/2, -3, 0, 1])-2*Hlog(1,[0, 9/4, 5/3, 3/2])-2*Hlog(1,[9/4, 5/3, 0, 3/2])-2*Hlog(1,[9/4, 0, 5/3, 3/2])-2*Hlog(1,[9/4, 5/3, 3/2, 1])-2*Hlog(1,[0, 1, -1/2, -2/3])-2*Hlog(1,[3/2, 0, 1, 1])-4*Hlog(1,[0, 3/2, 5/3, 2])-4*Hlog(1,[3/2, 5/3, 0, 2])-4*Hlog(1,[3/2, 0, 5/3, 2])-4*Hlog(1,[3/2, 5/3, 2, 1])+2*Hlog(1,[3, 2, 4/3, 1])+2*Hlog(1,[0, 3, 2, 4/3])+2*Hlog(1,[3, 0, 2, 4/3])+2*Hlog(1,[3, 2, 0, 4/3])+3*Hlog(1,[4, 5/3, 3/2])-2*Hlog(1,[-2, -1, 1])-2*Hlog(1,[0, -2, -1])-4*Hlog(1,[-6, 0, 6])-4*Hlog(1,[0, -6, 6])-4*Hlog(1,[-6, 6, 1])+2*Hlog(1,[4, 1, 0, -2])+2*Hlog(1,[4, 0, 1, -2])+2*Hlog(1,[0, 4, 1, -2])+2*Hlog(1,[4, 1, -2, 2])-4*Hlog(1,[4, 0, 0, -2])-2*Hlog(1,[0, 4, 0, -2])-2*Hlog(1,[4, 0, -2, 2])-2*Hlog(1,[-1/2, 1, 1])+2*Hlog(1,[0, 1, 1, -1/2])+2*Hlog(1,[0, 0, -2, 2])+2*Hlog(1,[-2, 2, 1, 2])+2*Hlog(1,[-2, 2, 0, 1])+2*Hlog(1,[-2, 0, 2, 1])+2*Hlog(1,[0, -2, 2, 1])-2*Hlog(1,[-2, 2, 0, 2])+6*Hlog(1,[5/2, 2, 0, 1])-2*Hlog(1,[0, 4/3, 2, 1])+4*Hlog(1,[3/2, 0, 4/3, 2])+4*Hlog(1,[0, 3/2, 4/3, 2])+4*Hlog(1,[3/2, 4/3, 0, 2])+4*Hlog(1,[3/2, 4/3, 2, 1])-2*Hlog(1,[3, 5/3, 0, 1])+2*Hlog(1,[3/2, 5/3, 0, 4/3])+2*Hlog(1,[3/2, 0, 5/3, 4/3])+2*Hlog(1,[0, 3/2, 5/3, 4/3])+2*Hlog(1,[3/2, 5/3, 4/3, 1])-2*Hlog(1,[3/2, 3/2, 0, 1])-10*Hlog(1,[0, 3/2, 1, 1])+2*Hlog(1,[-2, 1, -1])-4*Hlog(1,[0, 0, 4, 4])-2*Hlog(1,[4, 0, 4, 1])-2*Hlog(1,[0, 4, 4, 1])-2*Hlog(1,[4, 4, 0, 2])-4*Hlog(1,[4, 0, 0, 4])-4*Hlog(1,[0, 4, 0, 4])-2*Hlog(1,[4, 4, 1, 2])-2*Hlog(1,[0, 4, 1, 2])+2*Hlog(1,[0, -1, 0, -2])+2*Hlog(1,[0, -1, -2, 1])+2*Hlog(1,[-1, 0, -2, 1])+2*Hlog(1,[-1, -2, 0, 1])+2*Hlog(1,[0, 0, -1, -2])+2*Hlog(1,[-1, 0, 0, -2])-4*Hlog(1,[-2, 0, -1])-2*Hlog(1,[-2, 6, 0, 1])-2*Hlog(1,[0, -2, 6, 1])-2*Hlog(1,[-2, 0, 6, 1])-2*Hlog(1,[0, 0, -2, 6])-2*Hlog(1,[0, -2, 0, 6])-2*Hlog(1,[-2, 0, 0, 6])+8*Hlog(1,[0, 0, 6, 1])+2*Hlog(1,[-2, 6, 0, 2])+4*Hlog(1,[0, 6, 1, 2])-2*Hlog(1,[-2, 6, 1, 2])-4*Hlog(1,[3/2, 5/3, 1])-5*Hlog(1,[3/2, 5/3])-2*Hlog(1,[-2, 6, 1])-2*Hlog(1,[0, -2, 6])-2*Hlog(1,[-2, 0, 6])+5*Hlog(1,[9/4, 5/3])-12*Hlog(1,[4, 2, 3/2])+3*Hlog(1,[0, 4/3, 5/3])+3*Hlog(1,[4/3, 0, 5/3])+2*Hlog(1,[4/3, 0, 4/3])-2*Hlog(1,[4/3, 5/3, 4/3])+5*Hlog(1,[3, 0, 3/2])-7*Hlog(1,[0, 3, 3/2])-3*Hlog(1,[0, 0, 3])-2*Hlog(1,[3, 3/2, 4/3])+2*Hlog(1,[3, 0, 4/3])+2*Hlog(1,[4/3, 0, 2])+6*Hlog(1,[4/3, 2, 3/2])+2*Hlog(1,[-18, 10, 1])+2*Hlog(1,[-18, 0, 10])+2*Hlog(1,[0, -18, 10])-3*Hlog(1,[3, 3/2, 2])-4*Hlog(1,[7/3, 5/3, 0, 1])+2*Hlog(1,[0, 0, 9/4, 4])+2*Hlog(1,[0, 9/4, 0, 4])+2*Hlog(1,[9/4, 0, 0, 4])-2*Hlog(1,[9/4, 4, 0, 1])+2*Hlog(1,[-1, -2, 1])+2*Hlog(1,[-1, 0, -2])+2*Hlog(1,[0, -1, -2])+1/180*(360*I*delta[u6,1]-180*I*delta[u6,1/2]-180*I*delta[u7,1/2])*zeta[2]*Pi-2*Hlog(1,[4, 2, 4/3, 1])+4*Hlog(1,[0, 0, 2, 4/3])+2*Hlog(1,[0, 2, 0, 4/3])+22*Hlog(1,[4, 2, 0, 1])-12*Hlog(1,[0, 2, 0, 1])+4*Hlog(1,[4/3, 5/3, 2, 1])+3*Hlog(1,[3/2, 5/3, 3/2])-2*Hlog(1,[-1/2, -2/3, 1])-2*Hlog(1,[-1/2, 1, -2/3])-10*Hlog(1,[0, 0, 4, 2])+2*Hlog(1,[0, 2, 4/3, 1])+2*Hlog(1,[19/9, 5/3, 0, 1])+2*Hlog(1,[-2, 0, 1, 2])-3*Hlog(1,[9/4, 4, 3/2])-Hlog(1,[9/4, 0, 1])-2*Hlog(1,[3, 4, 0, 4/3])-2*Hlog(1,[3, 0, 4, 4/3])-2*Hlog(1,[0, 3, 4, 4/3])+6*Hlog(1,[-1, -3, 0, 1])+6*Hlog(1,[-1, 0, -3, 1])+6*Hlog(1,[0, -1, -3, 1])-12*Hlog(1,[0, 0, 0, -3])-4*Hlog(1,[0, -3, 0, 1])-8*Hlog(1,[0, 0, -3, 1])+2*Hlog(1,[0, 9/4, 3/2, 4/3])+2*Hlog(1,[9/4, 0, 3/2, 4/3])+2*Hlog(1,[9/4, 3/2, 0, 4/3])+2*Hlog(1,[4, 0, 10])+2*Hlog(1,[0, 4, 10])+2*Hlog(1,[4, 10, 1])+4*Hlog(1,[0, 9/4, 3/2, 1])+4*Hlog(1,[9/4, 3/2, 1, 1])-2*Hlog(1,[0, -18, 0, -4])-2*Hlog(1,[0, 0, -18, -4])-2*Hlog(1,[-18, 0, 0, -4])+2*Hlog(1,[-18, -4, 0, 2])-2*Hlog(1,[-18, -4, 0, 1])-2*Hlog(1,[-18, 0, -4, 1])-2*Hlog(1,[0, -18, -4, 1])-2*Hlog(1,[-18, -4, 1, 2])-8*Hlog(1,[0, 0, -4, 1])+6*Hlog(1,[0, 2, 2, 1])-2*Hlog(1,[3/2, 5/3, 0, 1])+2*Hlog(1,[0, 3/2, 0, 5/3])+2*Hlog(1,[0, 0, 3/2, 5/3])+2*Hlog(1,[3/2, 0, 0, 5/3])+2*Hlog(1,[0, -2, -4, 1])+2*Hlog(1,[-2, 0, -4, 1])+2*Hlog(1,[-2, -4, 0, 1])+2*Hlog(1,[-2, -4, 1, 2])-4*Hlog(1,[0, -4, 1, 2])-2*Hlog(1,[6, 2, 1])-2*Hlog(1,[0, 6, 2])-3*Hlog(1,[3/2, 0, 5/3])-3*Hlog(1,[0, 3/2, 5/3])-3*Hlog(1,[3/2, 5/3, 2])-9*Hlog(1,[2, 1, 3/2])+6*Hlog(1,[-4, 0, 0, 2])+4*Hlog(1,[-6, 6, 0, 2])+2*Hlog(1,[0, -2, 1, 2])-6*Hlog(1,[0, 0, 0, -4])-4*Hlog(1,[-6, 6, 1, 2])-4*Hlog(1,[-6, 6, 0, 1])-4*Hlog(1,[-6, 0, 6, 1])-4*Hlog(1,[0, -6, 6, 1])-6*Hlog(1,[-4, 0, 1, 2])-4*Hlog(1,[-6, 0, 0, 6])-4*Hlog(1,[0, -6, 0, 6])-4*Hlog(1,[0, 0, -6, 6])-12*Hlog(1,[-4, 0, 0, 1])-10*Hlog(1,[0, -4, 0, 1])+4*Hlog(1,[4, -6/(I*3^(1/2)-3), 1])-3*Hlog(1,[9/4, 0, -6/(I*3^(1/2)-3)])+Hlog(1,[0, 9/4, 3/2])+Hlog(1,[9/4, 0, 3/2])+3*Hlog(1,[9/4, 0, 2])-2*Hlog(1,[3/2, 1, 2, 1])+4*Hlog(1,[3/2, 0, 2, 1])+6*Hlog(1,[-1/3, -1, 1])+6*Hlog(1,[-1/3, 1, -1])+6*Hlog(1,[0, 1, -1/3, -1])-2*Hlog(1,[-18, -2, 1])-2*Hlog(1,[-18, 0, -2])-2*Hlog(1,[0, -18, -2])+4*Hlog(1,[9/4, 5/3, 1])+4*Hlog(1,[4/3, 5/3, 1])-4*Hlog(1,[4/3, 0, 1])-3*Hlog(1,[9/4, 0, 6/(I*3^(1/2)+3)])-4*Hlog(1,[9/4, 6/(I*3^(1/2)+3), 1])-12*Hlog(1,[3, -6/(I*3^(1/2)-3), 3/2])+8*Hlog(1,[3, 6/(I*3^(1/2)+3), 1])-3*Hlog(1,[9/4, 6/(I*3^(1/2)+3), 2])+8*Hlog(1,[3, -6/(I*3^(1/2)-3), 1])+3*Hlog(1,[0, 6/(I*3^(1/2)+3), 2])+2*Hlog(1,[5/2, 3/2, 0, 1])+2*Hlog(1,[0, -18, 6])+2*Hlog(1,[-18, 0, 6])+2*Hlog(1,[0, 4, 0, 10])+2*Hlog(1,[0, 0, 4, 10])+2*Hlog(1,[4, 0, 0, 10])+2*Hlog(1,[4, 10, 1, 2])+2*Hlog(1,[4, 10, 0, 1])+2*Hlog(1,[0, 4, 10, 1])+2*Hlog(1,[4, 0, 10, 1])-2*Hlog(1,[4, 10, 0, 2])-3*Hlog(1,[9/4, 3/2, 2])-3*Hlog(1,[0, 9/4, 6/(I*3^(1/2)+3)])+6*Hlog(1,[3, -6/(I*3^(1/2)-3), 2])+4*Hlog(1,[4, 6/(I*3^(1/2)+3), 1])+6*Hlog(1,[3, 0, -6/(I*3^(1/2)-3)])-12*Hlog(1,[3, 6/(I*3^(1/2)+3), 3/2])-6*Hlog(1,[0, 0, 0, 4])+2*Hlog(1,[-2, 0, 0, -4])+2*Hlog(1,[0, -2, 0, -4])+2*Hlog(1,[0, 0, -2, -4])+4*Hlog(1,[0, -4, 0, 2])-2*Hlog(1,[-2, -4, 0, 2])-17*Hlog(1,[3, 2, 1])+3*Hlog(1,[9/4, 0, 5/3])-2*Hlog(1,[3/2, 0, 1, 2])-2*Hlog(1,[0, 3/2, 1, 2])-2*Hlog(1,[3/2, 1, 0, 2])+2*Hlog(1,[0, 1, 2, 1])+5*Hlog(1,[4/3, 5/3])-2*Hlog(1,[19/9, 5/2, 0, 1])-2*Hlog(1,[-4, 10, 0, 1])-2*Hlog(1,[0, -4, 10, 1])-2*Hlog(1,[-4, 0, 10, 1])-2*Hlog(1,[-4, 10, 1, 2])+2*Hlog(1,[-4, 10, 0, 2])+2*Hlog(1,[6, 4, 1])+2*Hlog(1,[4, 5/3, 4/3])+2*Hlog(1,[0, 4/3, 4/3])-2*Hlog(1,[3/2, 4/3, 4/3])-Hlog(1,[0, 1, -2])+2*Hlog(1,[6, -2, 1])+2*Hlog(1,[6, 0, -2])+2*Hlog(1,[0, 6, -2])+2*Hlog(1,[0, 1, -1/2, -1])-5*Hlog(1,[4, 5/3])-6*Hlog(1,[3/2, 2, 3/2])-2*Hlog(1,[-4, 0, 0, 10])-2*Hlog(1,[0, -4, 0, 10])-2*Hlog(1,[0, 0, -4, 10])-2*Hlog(1,[4, 4/3, 2, 1])+4*Hlog(1,[9/4, 0, 2, 1])-2*Hlog(1,[0, 9/4, 0, 5/3])-2*Hlog(1,[0, 0, 9/4, 5/3])-2*Hlog(1,[9/4, 0, 0, 5/3])+4*Hlog(1,[0, 9/4, 0, 2])+8*Hlog(1,[9/4, 0, 0, 2])+2*Hlog(1,[9/4, 5/3, 0, 1])-4*Hlog(1,[9/4, 0, 0, 1])+2*Hlog(1,[4, 2, 2])-2*Hlog(1,[6, 0, 10])-2*Hlog(1,[0, 6, 10])+6*Hlog(1,[3, 4, 3/2])-2*Hlog(1,[2, 0, 3, 1])+4*Hlog(1,[9/4, 5/3, 0, 2])+4*Hlog(1,[9/4, 0, 5/3, 2])+4*Hlog(1,[0, 9/4, 5/3, 2])+4*Hlog(1,[9/4, 5/3, 2, 1])+2*Hlog(1,[0, -2, 2])+2*Hlog(1,[4, 4/3, 0, 1])-2*Hlog(1,[-3/2, 0, 0, -2])-2*Hlog(1,[0, -3/2, 0, -2])-2*Hlog(1,[0, 0, -3/2, -2])-2*Hlog(1,[0, -3/2, -2, 1])-2*Hlog(1,[-3/2, 0, -2, 1])-2*Hlog(1,[-3/2, -2, 0, 1])+3*Hlog(1,[9/4, 5/3, 2])-3*Hlog(1,[0, 4, 5/3])-3*Hlog(1,[4, 0, 5/3])-4*Hlog(1,[0, 2, 1, 3/2])-4*Hlog(1,[2, 0, 1, 3/2])-4*Hlog(1,[2, 1, 0, 3/2])+4*Hlog(1,[0, 1, 0, 3/2])+8*Hlog(1,[0, 0, 1, 3/2])+4*Hlog(1,[2, 1, 0, 1])+2*Hlog(1,[2, 0, 3/2, 1])+4*Hlog(1,[2, 0, 0, 3/2])+4*Hlog(1,[0, 1, 3/2, 1])-4*Hlog(1,[2, 1, 3/2, 1])-2*Hlog(1,[2, 0, 0, 1])+4*Hlog(1,[0, 6, 0, 1])+8*Hlog(1,[0, 2, 0, 2])+12*Hlog(1,[0, 0, 0, 6])+2*Hlog(1,[6, 2, 0, 2])-2*Hlog(1,[6, 2, 1, 2])-2*Hlog(1,[9/4, 5/3, 4/3])-2*Hlog(1,[0, 0, 6, 2])-6*Hlog(1,[0, 6, 0, 2])-2*Hlog(1,[0, 6, 2, 1])-2*Hlog(1,[6, 0, 2, 1])-2*Hlog(1,[6, 2, 0, 1])-2*Hlog(1,[6, 0, 0, 2])-20*Hlog(1,[0, 0, 2, 1])-2*Hlog(1,[0, 2, 1, 2])-10*Hlog(1,[4, 2, 0, 2])-8*Hlog(1,[4, 0, 2, 2])-8*Hlog(1,[0, 4, 2, 2])-8*Hlog(1,[4, 2, 2, 1])+12*Hlog(1,[0, 0, 2, 2])+2*Hlog(1,[6, -2, 1, 2])+2*Hlog(1,[6, -2, 0, 1])+2*Hlog(1,[6, 0, -2, 1])+2*Hlog(1,[0, 6, -2, 1])+2*Hlog(1,[0, 6, 0, -2])+2*Hlog(1,[0, 0, 6, -2])+2*Hlog(1,[6, 0, 0, -2])-2*Hlog(1,[5/3, 1, 0, 1])+4*Hlog(1,[0, 0, -6, -4])+4*Hlog(1,[0, -6, 0, -4])+4*Hlog(1,[-6, 0, 0, -4])+4*Hlog(1,[0, -6, -4, 1])+4*Hlog(1,[-6, -4, 0, 1])+4*Hlog(1,[-6, 0, -4, 1])-4*Hlog(1,[-6, -4, 0, 2])+4*Hlog(1,[0, 1, -1, -2/3])+4*Hlog(1,[-1, -2/3, 1])+4*Hlog(1,[-1, 1, -2/3])+4*Hlog(1,[-6, -4, 1, 2])-2*Hlog(1,[4/3, 0, 5/3, 3/2])-2*Hlog(1,[4/3, 5/3, 3/2, 1])+2*Hlog(1,[4/3, 5/3, 0, 1])-2*Hlog(1,[4/3, 0, 0, 5/3])-2*Hlog(1,[0, 0, 4/3, 5/3])-2*Hlog(1,[0, 4/3, 0, 5/3])-2*Hlog(1,[4/3, 5/3, 0, 3/2])-2*Hlog(1,[0, 4/3, 5/3, 3/2])-4*ln(2)*Hlog(1,[0, 3, 2])+14*Hlog(1,[0, 0, 3, 3/2])+14*Hlog(1,[3, 0, 0, 3/2])+14*Hlog(1,[0, 3, 0, 3/2])-14*Hlog(1,[3, 3/2, 0, 1])-4*Hlog(1,[0, 3/2, 0, 1])+2*Hlog(1,[6, 4, 1, 2])-2*Hlog(1,[-4, 10, 1])-2*Hlog(1,[0, -4, 10])-2*Hlog(1,[-4, 0, 10])-2*Hlog(1,[6, 10, 1])-4*Hlog(1,[0, 0, -6])+4*Hlog(1,[-6, 0, 1])+4*Hlog(1,[4/3, 0, 0, 4/3])-2*Hlog(1,[0, 4/3, 5/3, 4/3])+2*Hlog(1,[4/3, 0, 4/3, 1])-2*Hlog(1,[4/3, 5/3, 4/3, 1])-2*Hlog(1,[4/3, 5/3, 0, 4/3])-2*Hlog(1,[4/3, 0, 5/3, 4/3])+4*Hlog(1,[-6, 0, -4])+4*Hlog(1,[0, -6, -4])+4*Hlog(1,[-6, -4, 1])+6*Hlog(1,[0, -1, -3])+6*Hlog(1,[-1, 0, -3])+6*Hlog(1,[-1, -3, 1])-3*Hlog(1,[3, 4, 2])-2*Hlog(1,[-1/3, -2/3, 1])-2*Hlog(1,[-1/3, 1, -2/3])-2*Hlog(1,[0, 1, -1/3, -2/3])-2*Hlog(1,[0, 1, -1, -1/2])-4*Hlog(1,[7/3, 2, 0, 1])+2*Hlog(1,[3/2, 0, 3, 1])+2*Hlog(1,[-4, 4, 1])+2*Hlog(1,[-4, 0, 4])+2*Hlog(1,[0, -4, 4])-6*Hlog(1,[4, 4/3, 2]):

# C_sum = ((22+5*n)*(2+n)/81)*((1/2)*C1 - (1/4)*C8 + (1/2)*C9)
C_sum:= ((22+5*n)*(2+n)/81)*(E^(-3) * (0.0033712742865443077434283477264901652129317544245831373809374885001870267662591460664622370997551400737816359333029317077148793310029579057774906988183930607022456137399222051156395356844151060981074700) + E^(-2) * (0.021217834631453382803293072709914593395185392025918874631862216351263682164679353973643192223065064550832791309612197529282100289651527421335813566275753494808888353020694422370313382075546063444224452) + E^(-1) * (0.10806671361695388338863539937698901343745645265066184339569982875212147425962259985398665869147968685725144004506742952516852359929625791758430828180746045918400748388205725296443001055944173414308732)):



D1 := (3*ln(2)*(1/64)-3*ln(3)*(1/128))/E^3+((1/32)*Hlog(1, [3, 2])+(1/64)*Hlog(1, [0, -2])-(1/32)*Hlog(1, [0, 2])+(1/64)*Hlog(1, [0, 3])+19*ln(2)^2*(1/128)+(1/16)*(3+ln(3))*ln(2)-(1/768)*Pi^2-23*ln(3)^2*(1/256)-3*ln(3)*(1/32))/E^2+(3*Hlog(1, [0, 0, 3/2])*(1/32)+(1/16)*Hlog(1, [0, 2, 2])+103*ln(2)^3*(1/128)+5*Hlog(1, [0, 0, 2])*(1/32)+3*Hlog(1, [-2, 0, -1])*(1/32)-(1/8)*Hlog(1, [-1, 2, 1])+(1/8)*Hlog(1, [0, 1, -2])-(1/16)*Hlog(1, [0, -2, -2])+3*Hlog(1, [0, 2, 1])*(1/32)-3*Hlog(1, [3, 0, 3])*(1/64)-(1/16)*Hlog(1, [-2, 0, -2])+(1/16)*Hlog(1, [-2, -1, 1])-3*Hlog(1, [-2, -1])*(1/64)-3*Hlog(1, [3/2, 2])*(1/32)+(1/32)*Hlog(1, [0, 0, 3])-3*Hlog(1, [3/2, 2, 1])*(1/32)+(1/8)*Hlog(1, [4, 0, 1])-(1/8)*Hlog(1, [0, -1, -2])+23*Hlog(1, [0, -2, 1])*(1/64)+3*Hlog(1, [3, 0, 1])*(1/64)-3*Hlog(1, [0, 3, 3])*(1/64)-(1/8)*Hlog(1, [-1, 0, -2])+(1/8)*Hlog(1, [0, 4, 1])-3*Hlog(1, [0, 3/2, 2])*(1/32)+(1/8)*Hlog(1, [0, 1, 2])-3*Hlog(1, [3, 3, 2])*(1/32)-127*ln(3)^3*(1/768)+5*Hlog(1, [0, 3, 1])*(1/32)+19*Hlog(1, [0, 0, -2])*(1/64)+3*Hlog(1, [0, -2, -1])*(1/32)+(1/384)*(342+138*ln(3)^2+(6*(19-8*ln(5)))*ln(3)-5*Pi^2-48*ln(5)^2)*ln(2)-3*Hlog(1, [3/2, 0, 2])*(1/32)-13*Zeta(3)*(1/256)-(1/8)*Hlog(1, [6, 0, -2])-(1/8)*Hlog(1, [0, 6, -2])+(1/8)*Hlog(1, [0, 0, 6])-(1/8)*Hlog(1, [6, -2, 1])-(1/8)*Hlog(1, [6, 0, 1])+(1/8)*Hlog(1, [-1, 1, -2])+(1/8)*Hlog(1, [0, 4, 3])-(1/16)*Hlog(1, [3, 2, 2])+(1/8)*Hlog(1, [-1, -1/2, 1])+(1/8)*Hlog(1, [-1, 1, -1/2])-(1/4)*Hlog(1, [5/3, 0, 1])-(1/4)*Hlog(1, [0, -1/2, 1])-(1/4)*Hlog(1, [0, 1, -1/2])-(1/4)*Hlog(1, [0, 5/3, 1])+(1/32)*Hlog(1, [3/2, 0, 1])+(1/16)*Hlog(1, [0, 3/2, 1])+(1/8)*Hlog(1, [-1/2, -1, 1])+(1/32)*Hlog(1, [0, 3/2])+(1/4)*Hlog(1, [0, 0, -1/2])-(1/4)*Hlog(1, [-1/2, 0, 1])+(1/8)*Hlog(1, [0, -1/2, -1])+(1/8)*Hlog(1, [-1/2, 0, -1])+(1/8)*Hlog(1, [0, 5/3, 3])+(1/8)*Hlog(1, [5/3, 0, 3])-(1/8)*Hlog(1, [-2, 2, 1])-(1/8)*Hlog(1, [0, -2, 2])-(1/8)*Hlog(1, [-2, 1, 2])+(1/4)*Hlog(1, [-2, 0, 1])+(1/4)*Hlog(1, [6, 2, 1])+(1/4)*Hlog(1, [0, 6, 2])+(1/4)*Hlog(1, [6, 0, 2])-(1/8)*Hlog(1, [0, -1, 2])-(1/8)*Hlog(1, [-1, 0, 2])+(1/8)*Hlog(1, [4, 0, 3])+(1/32)*(4+3*ln(2))*Hlog(1, [3, 2])+(1/48)*(-2*Pi^2-3*ln(2)^2)*Hlog(1, [-2])+(1/128)*(81-64*ln(3)+24*ln(5))*ln(2)^2+(1/16)*(-6+ln(5))*ln(3)^2+(1/64)*(4-5*ln(2)-8*ln(3))*Hlog(1, [0, 3])+(1/768)*(-5*Pi^2-342)*ln(3)+(1/4)*ln(2)*Hlog(1, [0, 5/3])-(1/48)*Pi^2*ln(5)-(1/8)*Hlog(1, [0, 4])*ln(2)+(1/8)*Hlog(1, [4, 3])*ln(2)+(1/8)*Hlog(1, [5/3, 3])*ln(2)+(1/64)*Hlog(1, [0, -2])*(1-8*ln(2)+5*ln(3))+(1/32)*(-1-3*ln(2))*Hlog(1, [0, 2])+(1/48)*(Pi^2-3*ln(2)^2)*Hlog(1, [-1/2])+(1/768)*Pi^2)/E:

D10 := (1/128)*(3*(79*ln(2)^2-78*ln(2)*ln(3)+19*ln(3)^2-6*Hlog(1, [0, 3])+4*Hlog(1, [-3, -1])+4*Hlog(1, [0, -3])-8*Hlog(1, [4, 2])-8*Hlog(1, [0, 4])+8*Hlog(1, [0, 2])+6*Hlog(1, [0, -2])-2*Zeta(2)))*(2*ln(2)-ln(3))/E:

D11 := (3*ln(2)*(1/32)-3*ln(3)*(1/64))/E^3+(-5*Hlog(1, [-2, -1])*(1/64)-(1/16)*Hlog(1, [-1, -2])-3*Hlog(1, [0, -2])*(1/64)+23*ln(2)^2*(1/128)+(1/64)*(18+11*ln(3))*ln(2)-21*ln(3)^2*(1/128)-9*ln(3)*(1/64)+5*Zeta(2)*(1/128))/E^2+(-7*Hlog(1, [-1, -2, -1])*(1/64)+7*Hlog(1, [-1, -2, -2])*(1/16)+7*Hlog(1, [-2, -1, -1])*(1/32)+35*Hlog(1, [-2, -2, -1])*(1/64)+5*Hlog(1, [-2, -1, -2])*(1/8)-49*ln(3)^3*(1/128)+13*Hlog(1, [0, 0, -2])*(1/64)-3*Hlog(1, [0, -1, -2])*(1/32)-3*Hlog(1, [-1, 0, -2])*(1/32)+15*Hlog(1, [-2, 0, -2])*(1/64)+21*Hlog(1, [0, -2, -2])*(1/64)-5*Hlog(1, [0, -2, -1])*(1/64)-(1/8)*Hlog(1, [-2, 0, -1])-63*ln(3)^2*(1/128)+3*Zeta(3)*(1/256)+7*Zeta(2)*(1/128)+11*ln(2)^3*(1/384)+(1/8)*ln(2)*Hlog(1, [0, 3])+(1/8)*ln(2)*Hlog(1, [3, 2])+(1/8)*(5*ln(2)-3*ln(3))*Hlog(1, [2, -2])+(1/8)*ln(2)*Hlog(1, [3, -1])+(1/8)*(4*ln(2)-3*ln(3))*Hlog(1, [0, 2])+(1/64)*(-12-16*ln(2)-43*ln(3))*Hlog(1, [-1, -2])+(1/64)*(-1-60*ln(2)+12*ln(3))*Hlog(1, [0, -2])+(1/128)*(16*Pi^2+69*ln(3)^2+50*ln(3)+41*Zeta(2)+156)*ln(2)+(1/128)*(-8*Pi^2-19*Zeta(2)-78)*ln(3)+(1/128)*(77+61*ln(3))*ln(2)^2+(1/64)*(-7-22*ln(2)-35*ln(3))*Hlog(1, [-2, -1]))/E:

D12:= (-(1/16)*Hlog(1, [-1, 0, 3])-3*Hlog(1, [0, -4/3, -2])*(1/32)+3*Hlog(1, [0, 3/2, 3/2])*(1/16)+3*Hlog(1, [-1/2, -2/3, 1])*(1/64)-(1/32)*Hlog(1, [9/4, 0, 1])-(1/2)*Hlog(1, [3, 0, 2])-3*Hlog(1, [0, -3/4, 1])*(1/32)-3*Hlog(1, [0, 1, -3/4])*(1/32)-(1/4)*Zeta(2)-3*Hlog(1, [5/2, 0, 1])*(1/64)+15*Hlog(1, [0, 0, -3])*(1/64)+3*Hlog(1, [0, 5/2])*(-ln(2)+ln(3))*(1/64)+3*Hlog(1, [-4/3, 0, -1])*(1/32)+3*Hlog(1, [4, 1, 2])*(1/16)-3*Hlog(1, [-3/2, 0, -1])*(1/64)-5*Hlog(1, [0, 3/2, 1])*(1/32)+(1/8)*Hlog(1, [0, 2, 2])-3*Hlog(1, [-4/3, -2, 1])*(1/32)-3*Hlog(1, [0, 1, 2])*(1/16)-3*Hlog(1, [0, 5/2, 1])*(1/64)+3*Hlog(1, [0, -4/3, -1])*(1/32)+9*Hlog(1, [0, 9/4])*(1/64)-3*Hlog(1, [-3/2, 0, 1])*(1/64)+3*Hlog(1, [-1/2, -1, 1])*(1/64)+3*Hlog(1, [-4/3, 0, 1])*(1/32)-3*Hlog(1, [-4/3, 0, -2])*(1/32)+3*Hlog(1, [-1, -3/4, 1])*(1/32)+3*Hlog(1, [-1/2, 1, -1])*(1/64)+3*Hlog(1, [-3/2, 0, 3])*(1/64)-9*Hlog(1, [0, 0, 3/2])*(1/32)-9*Hlog(1, [3, 2, 1])*(1/64)+(1/16)*Hlog(1, [3, 0, 1])-15*Hlog(1, [0, 1, -3])*(1/64)+3*Hlog(1, [4, 2])*(1/8)-(1/16)*Hlog(1, [4, 0, -2])-15*Hlog(1, [0, 3, 3/2])*(1/64)-3*Hlog(1, [-3/2, -1, 1])*(1/64)+(1/64)*Hlog(1, [0, -2])*(1-27*ln(2)+7*ln(3))+(1/64)*(3*(3*ln(2)-2*ln(3)))*Hlog(1, [-1/2, 1])+(1/128)*(3*(2*ln(3)*ln(2)-ln(3)^2))*Hlog(1, [-2/3])+(1/64)*(5*(-2-Zeta(2)))*ln(5)-21*Hlog(1, [3, 0, 3/2])*(1/64)+(1/128)*(3*ln(5)^2+24*ln(5)-83*Zeta(2)+240)*ln(2)+(1/32)*(3*(-1+ln(3)))*Hlog(1, [-3, -2])+(1/64)*(3*(-2+3*ln(3)))*Hlog(1, [-4, -1])+(1/64)*(3*(-2*ln(3)*ln(2)+ln(3)^2+2*Zeta(2)))*Hlog(1, [-3/4])+(1/64)*(4-8*ln(2)+3*ln(3))*Hlog(1, [-2, -1])+(1/32)*(1+4*ln(2)-6*ln(3))*Hlog(1, [-3, -1])+(1/64)*(-18-6*ln(3)+35*ln(2)-11*ln(5))*Hlog(1, [0, 3/2])+(1/32)*(3*(1-ln(3)))*Hlog(1, [-4, -2])+3*Hlog(1, [-4/3, -1, 1])*(1/32)-3*Hlog(1, [9/4, 3/2, 3/2])*(1/64)-5*Hlog(1, [3, 2])*(1/32)-7*Hlog(1, [0, 2])*(1/32)+15*Hlog(1, [3, 0, 4])*(1/64)+3*Hlog(1, [0, -3/2, 3])*(1/64)+(1/128)*ln(3)*(-120+86*ln(2)^2-2*ln(2)*(25+15*ln(5))-3*ln(5)^2+60*Zeta(2))-(1/16)*Hlog(1, [0, -1, 3])-(1/16)*Hlog(1, [-1, 3, 1])+3*Hlog(1, [-3/2, 3, 1])*(1/64)+(1/128)*(30-39*ln(2)+14*ln(5))*ln(3)^2+(1/64)*(3*(-1+4*ln(2)))*Hlog(1, [0, -3])+(1/64)*(-15-20*ln(2)+5*ln(3))*Hlog(1, [0, 3])+(1/64)*(24-23*ln(2)+23*ln(3))*Hlog(1, [0, 4])+(1/128)*(3*(-9-ln(5)))*ln(2)^2-3*Hlog(1, [0, 0, -4/3])*(1/32)+3*Hlog(1, [-1/2, 1, -2/3])*(1/64)+(1/16)*Hlog(1, [3, 2, 2])+3*Hlog(1, [9/4, 3/2])*(1/32)-3*Hlog(1, [0, 4, 1])*(1/32)+5*Hlog(1, [4, 2, 1])*(1/16)-11*Hlog(1, [0, 2, 1])*(1/64)+3*Hlog(1, [0, 9/4, 3/2])*(1/32)+3*Hlog(1, [-1, 1, -3/4])*(1/32)-3*Hlog(1, [-1/2, 1, -3/4])*(1/32)+3*Hlog(1, [-3/2, -2, 1])*(1/64)-(1/4)*Hlog(1, [4, 0, 1])+(1/16)*Hlog(1, [9/4, 3/2, 1])+9*Hlog(1, [0, 1, 3])*(1/64)-195*Zeta(3)*(1/512)-35*ln(2)^3*(1/384)-3*Hlog(1, [-1, 1, -2/3])*(1/64)-3*Hlog(1, [-1, -2/3, 1])*(1/64)+5*ln(3)^3*(1/384)-3*Hlog(1, [0, -3/2, -1])*(1/64)+3*Hlog(1, [0, 0, -3/2])*(1/64)+13*Hlog(1, [0, 4, 2])*(1/32)-29*Hlog(1, [0, 0, 2])*(1/64)+3*Hlog(1, [0, 0, 4])*(1/32)+3*Hlog(1, [-1, -2, 1])*(1/64)-3*Hlog(1, [-1/2, -3/4, 1])*(1/32)-5*Hlog(1, [4, 0, 4])*(1/16)+3*Hlog(1, [-1, 0, -2])*(1/64)+3*Hlog(1, [0, -1, -2])*(1/64)+3*Hlog(1, [3, 0, -2])*(1/64)-(1/4)*Hlog(1, [0, 0, 3])+23*Hlog(1, [4, 0, 2])*(1/32)+3*Hlog(1, [-3/2, 0, -2])*(1/64)+3*Hlog(1, [0, -3/2, -2])*(1/64)-3*Hlog(1, [4, 2, 2])*(1/16)+15*Hlog(1, [9/4, 0, 3/2])*(1/64)+5*Hlog(1, [0, 3, 1])*(1/64)-11*Hlog(1, [0, 3, 2])*(1/64))/E:


D13 := (9*(ln(3)-2*ln(2))^2*(1/64))/E^2+(-(1/32)*Hlog(1, [0, 2, 1])+9*Hlog(1, [0, 3, 3])*(1/32)-(1/16)*Hlog(1, [2, -2, 1])+(1/32)*Hlog(1, [-3, 0, -2])-7*Hlog(1, [0, 3, 1])*(1/64)+3*Hlog(1, [0, -1, -3])*(1/8)+3*Hlog(1, [0, 1, 3])*(1/16)-17*Hlog(1, [0, 0, 4])*(1/16)+(1/8)*Hlog(1, [-1, -3, -1])+5*Hlog(1, [-1, -3, 1])*(1/8)-7*Hlog(1, [0, 0, 3])*(1/16)-(1/8)*Hlog(1, [-3, 0, -1])+3*Hlog(1, [4, -2, -1])*(1/32)-81*Hlog(1, [-3, 0, 1])*(1/64)+5*Hlog(1, [4, 0, 4])*(1/16)+(1/8)*Hlog(1, [-3, 1, 2])-9*Hlog(1, [0, 0, 2])*(1/16)+3*Hlog(1, [-1, 0, -3])*(1/8)+3*Hlog(1, [-1, 0, 3])*(1/8)-5*Hlog(1, [-2, 0, -2])*(1/64)+269*ln(2)^2*(1/128)+(1/8)*Hlog(1, [-3, 0, 2])+109*ln(3)^3*(1/192)+3*Hlog(1, [-2, 1, -1])*(1/64)-(1/8)*Hlog(1, [4, 0, -2])+(1/64)*Hlog(1, [-1, -2, 1])-7*Hlog(1, [0, 0, -2])*(1/64)+5*Hlog(1, [0, 4, 4])*(1/16)+(1/64)*(-4*ln(2)+ln(3))*Hlog(1, [-1, -2])+(1/64)*(3*(-3*ln(2)+ln(3)))*Hlog(1, [-2, -1])+(1/64)*(-9-26*ln(2)-5*ln(3))*Hlog(1, [0, 3])+(1/64)*(9-12*ln(2)+35*ln(3))*Hlog(1, [0, -2])+(1/2)*Hlog(1, [0, 2, 4])+17*Hlog(1, [0, -3, 3])*(1/64)+3*Hlog(1, [-3, 1, -1])*(1/32)-7*Hlog(1, [4, 2, 1])*(1/32)+9*Hlog(1, [0, 1, -2])*(1/32)-3*Hlog(1, [-1, 1, 3])*(1/8)+(1/64)*(6+10*ln(2)+3*ln(3))*Hlog(1, [0, -3])-3*Hlog(1, [4, 0, -1])*(1/32)+23*Hlog(1, [-3, 0, 3])*(1/64)-(1/8)*Hlog(1, [0, 4, -2])-(1/4)*Hlog(1, [2, 4, 2])-(1/16)*Hlog(1, [-2, 0, 1])+(1/32)*Hlog(1, [-3, 1, -2])+3*Hlog(1, [0, 4, 2])*(1/16)-(1/4)*Hlog(1, [2, 1, -2])+161*ln(2)*Zeta(2)*(1/128)-5*Hlog(1, [0, 2, 2])*(1/16)+(1/16)*Hlog(1, [4, 1, 2])-3*Hlog(1, [0, 1, 2])*(1/16)+5*Hlog(1, [4, 2, 2])*(1/16)-11*Hlog(1, [4, 0, 1])*(1/8)+(1/4)*Hlog(1, [2, 0, 2])+(1/8)*Hlog(1, [0, -2, 1])+(1/16)*Hlog(1, [0, 3, 2])-(1/8)*Hlog(1, [-3, -3, -1])+5*Hlog(1, [4, 4, 2])*(1/16)-(1/8)*Hlog(1, [-3, 3, 2])-3*Hlog(1, [4, 1, -1])*(1/32)-(1/8)*Hlog(1, [0, -3, -3])-(1/8)*Hlog(1, [-3, 0, -3])+(1/4)*Hlog(1, [2, 4, -2])+(1/32)*Hlog(1, [-1, 1, -2])+(1/2)*Hlog(1, [2, 0, 4])+(1/32)*Hlog(1, [-3, -1, 1])-11*Hlog(1, [2, 0, 1])*(1/16)-(1/32)*Hlog(1, [-3, -1, -2])-21*Hlog(1, [0, 4, 1])*(1/16)-9*Hlog(1, [0, 0, -3])*(1/16)+(1/2)*Hlog(1, [2, 4, 1])-5*Hlog(1, [-3, -1, -1])*(1/32)+797*ln(2)^3*(1/384)+(1/64)*(6+10*ln(2)+3*ln(3))*Hlog(1, [-3, -1])+(1/16)*(2*ln(2)-ln(3))*Hlog(1, [3, 2])+(1/8)*(ln(2)-ln(3))*Hlog(1, [2, -2])+(1/128)*(ln(2)^2-234*ln(2)+15*Zeta(2))*ln(3)+(1/128)*(57-217*ln(2))*ln(3)^2+(1/16)*(3*(-1-2*ln(3)))*Hlog(1, [0, 4])+(1/16)*(3+5*ln(3))*Hlog(1, [0, 2])+(1/16)*(3*(-1-2*ln(3)))*Hlog(1, [4, 2])-5*Hlog(1, [0, -3, -1])*(1/64)-3*Hlog(1, [-1, -3, 3])*(1/8)-59*Hlog(1, [0, -3, 1])*(1/64)-19*Hlog(1, [0, -2, -2])*(1/64)+(1/4)*Hlog(1, [2, 0, -2])-11*Zeta(2)*(1/64)-711*Zeta(3)*(1/512))/E:

# D_sum = ((22+5*n)*(2+n)/81)*((1/2)*D1 + (1/4)*D10 + (1/4)*D11 + (1/4)*D12 - (1/2)D13)
D_sum:= ((22+5*n)*(2+n)/81)*(E^(-3) * (0.006742548573088615486856695452980330425863508849166274761874977000374053532518292132924474199510280147563271866605863415429758662005915811554981397636786121404491227479844410231279071368830212196214940) + E^(-2) * (0.039064394976362457863157797693339021577439029627254611882786944202340337563099561880824147346374989027883946685921463350849321248300096936894136433733113928915531092301466639624987228466677020790341420) + E^(-1) * (0.20002672392340736317706323202148082574763707920591784825679972774916683444523053995689924408987010589672571619165676856359610629252984642283050570431056435437744857905061902933687696775133597364336773)):


#four_loop_sum = A_sum + B_sum + C_sum + D_sum
four_loop_sum := (0.0015807748879443216651353187147831465350834124668776259831964590403501884808044710609771479110317222084420304472591636707850189986932332528761235379938022892484919473474094018055154372790831480844745216*(n^2+6*n+20))*(2+n)-0.00027946122479034750022763650381452643888512014000165585439210510168862544208591526008270426365935623317651563038518068827501979453392386786719883236180224714072193433880509235863057359618148355418651007*(2+n)^2+(0.0038036226856834721798234398938082696195690559488466628599074019321146704778376930840850111454487628735058908177373357788736374060719272140791952343965188248587834081843540281765593454112441692319315438*(22+5*n))*(2+n):



